Free Gap Information from the Differentially Private Sparse Vector and Noisy Max Mechanisms

Noisy Max and Sparse Vector are selection algorithms for differential privacy and serve as building blocks for more complex algorithms. In this paper we show that both algorithms can release additional information for free (i.e., at no additional privacy cost). Noisy Max is used to return the approximate maximizer among a set of queries. We show that it can also release for free the noisy gap between the approximate maximizer and runner-up. This free information can improve the accuracy of certain subsequent counting queries by up to 50%. Sparse Vector is used to return a set of queries that are approximately larger than a fixed threshold. We show that it can adaptively control its privacy budget (use less budget for queries that are likely to be much larger than the threshold) in order to increase the amount of queries it can process. These results follow from a careful privacy analysis.

==> data/adaptive-estimates/AdaptiveEstimates-BMS-POS.json <==
{"0.7": {"mean_square_error": [[35.60048579279018, 76.65373808080703, 131.883617639189, 206.34416217196676, 288.5539515723521, 378.5090864547629, 499.7977600630464, 627.5386251786152, 767.9261293407908, 918.3660593177565, 1080.0747988529333, 1269.4945100516506, 1467.2314540759287, 1676.0815576733944, 1900.1486934594304, 2154.2174485923656, 2394.1452964745667, 2639.654004906889, 2932.694408950104, 3229.5933802457994, 3564.074798151753, 3865.4480690477117, 4232.576065071028], [52.45019602126109, 111.0552115571023, 194.3566525479936, 286.27781773950744, 407.9505362206209, 532.0199774921578, 691.1763420727813, 857.8041678431609, 1051.1424991763374, 1250.149020952401, 1487.9714357694636, 1720.4124677240352, 1966.8412581982345, 2256.6261308515204, 2554.6736761128745, 2824.6434599317577, 3174.554451154071, 3514.686140689557, 3887.9580529947934, 4274.205730490857, 4680.709556052379, 5076.8771033538105, 5493.1422297127265], [64.50590199825398, 143.64625084180037, 265.32031017810044, 401.40344889984203, 594.203801818713, 789.8119072189152, 1037.8197012913, 1315.2023659152987, 1637.5869409785103, 1966.3644774244565, 2341.836155741215, 2779.957561184762, 3168.079621425635, 3694.04399681248, 4203.94621201855, 4655.377022656778, 5268.870459024401, 5880.477146058822, 6514.049375734346, 7208.895933047285, 7940.567282764383, 8669.63367993591, 9432.240290965003]]}}

==> data/adaptive-estimates/AdaptiveEstimates-T40I10D100K.json <==
{"0.7": {"mean_square_error": [[37.65096618419619, 79.93749476256232, 136.99427582171015, 207.9434852088812, 291.40595080104924, 384.2782275162093, 502.95518494702856, 633.5662600134382, 788.7988574222423, 943.6467674257689, 1114.653549828562, 1304.8870254126698, 1500.080283728239, 1705.7782546395827, 1948.2117298191667, 2168.131711703126, 2451.2127740273554, 2692.53069020856, 3016.435647360372, 3298.4134318921565, 3624.558185630436, 3940.170211664903, 4333.0840296109955], [53.19030316489327, 110.8143864672983, 191.68635147256742, 286.37441209362566, 400.20086904076965, 541.5285342434208, 694.2331230922916, 853.6765168739358, 1057.3769605351822, 1250.7559319635552, 1472.3200604592876, 1725.966503448335, 1965.7471698102743, 2253.296986976663, 2539.408129723487, 2834.4316866365375, 3173.0584103193505, 3510.5861800255975, 3907.8597008506404, 4258.632699547096, 4622.9846003876855, 5029.333145377822, 5505.241203274453], [65.09493051391833, 145.4622402256476, 259.85882967018404, 407.97044954501933, 584.4278543374235, 806.0520349649304, 1054.6051350257335, 1315.289639335665, 1649.8226378200184, 1960.0084325018045, 2347.7598549981285, 2781.366303149691, 3173.6120622691537, 3669.9298767711684, 4177.0965782967605, 4682.4725930177, 5252.823200573328, 5929.252961000292, 6577.593963688637, 7167.655733771723, 7830.567872084829, 8597.880901663275, 9427.661300361395]]}}

==> data/adaptive-estimates/AdaptiveEstimates-kosarak.json <==
{"0.7": {"mean_square_error": [[35.952405492015934, 76.88781336854578, 133.7118414286038, 203.846035528964, 289.23363364756227, 383.5649603674197, 495.7143580933651, 629.9921566232982, 765.1652925095117, 923.8137297074383, 1096.454300148481, 1276.757776833483, 1501.946397360598, 1704.4907620993336, 1929.292053878228, 2162.9923789286554, 2388.709258498451, 2714.5746468667535, 2998.90201124345, 3288.4127986772623, 3608.281770637226, 3965.03416365155, 4297.400029625085], [52.1108527118565, 112.95489666903453, 191.49854589929575, 287.9357586671022, 400.06521731192146, 537.2588305866809, 690.7980663108243, 859.6832684282327, 1046.9029387511482, 1256.4022437236792, 1480.6772328884763, 1708.8445420161656, 1991.3501616179055, 2250.8126412649685, 2543.649217025286, 2820.87385221945, 3169.7371236997556, 3528.1266589072943, 3897.476689180348, 4240.029172819217, 4640.902219684641, 5113.858407588579, 5474.779145246443], [64.42537855076856, 149.13526783287207, 263.9843408231749, 407.4486191172076, 588.0516813908457, 802.3400501287474, 1034.4789818863762, 1321.9116183714414, 1624.465551782986, 1979.8578049194325, 2343.1771150724326, 2760.4779591810393, 3198.0945214495405, 3707.3519889952704, 4183.942093800494, 4685.318865782373, 5263.635589134082, 5893.813162898622, 6559.669039031417, 7162.6019368704765, 7880.315522942068, 8669.730324564061, 9402.32384072318]]}}

==> data/adaptive-svt/AdaptiveSparseVector-BMS-POS.json <==
{"0.7": {"top_branch": [[3.0, 5.0, 7.0, 8.9637, 10.7504, 12.6908, 14.6118, 15.3888, 18.1124, 18.8639, 21.5521, 23.4972, 25.4485, 26.9721, 28.5926, 29.7592, 32.4135, 33.3333, 35.184, 36.8041, 39.3598, 40.1551, 42.7122], [2.0, 3.0, 4.0, 5.0, 6.0, 7.0, 8.0, 9.0, 10.0, 11.0, 12.0, 13.0, 14.0, 15.0, 16.0, 17.0, 18.0, 19.0, 20.0, 21.0, 22.0, 23.0, 24.0]], "top_branch_precision": [[0.9172666666666662, 0.9562800000000014, 0.9638428571428566, 0.9663000000000004, 0.9698636363636371, 0.973969230769231, 0.9819400000000007, 0.9870741071428573, 0.9892204334365333, 0.992683888888888, 0.9946738823342947, 0.9963133250517596, 0.997465971014493, 0.997813403964684, 0.9985352543743485, 0.9989210420933605, 0.9993123213465147, 0.9996905923202616, 0.9997156606897144, 0.9997521611627108, 0.9999413073058535, 0.9999462272216446, 0.9999570931541876], [0.9178, 0.9445333333333332, 0.9582, 0.9805800000000007, 0.9710833333333332, 0.9756571428571428, 0.97115, 0.9690222222222227, 0.9744799999999999, 0.9736454545454554, 0.97685, 0.9788923076923078, 0.9795428571428565, 0.9813733333333341, 0.98155625, 0.9844117647058817, 0.9867944444444462, 0.9882631578947374, 0.9872349999999988, 0.9878428571428585, 0.9873863636363643, 0.9891347826086964, 0.989770833333333]], "middle_branch": [[0.0, 0.0, 0.0, 0.0346, 0.157, 0.1546, 0.1941, 0.3295, 0.4563, 0.5877, 0.7293, 0.7526, 0.7821, 1.017, 1.2137, 1.2505, 1.3021, 1.3398, 1.458, 1.6192, 1.8713, 1.9388, 2.1647], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "middle_branch_precision": [[0.0, 0.0, 0.0, 0.0, 0.0072, 0.0144, 0.04185, 0.11975, 0.18305, 0.24368333333333334, 0.26533333333333337, 0.29066666666666663, 0.31020833333333336, 0.3801583333333334, 0.4337833333333334, 0.4618600000000001, 0.44694333333333325, 0.4765583333333334, 0.5643230952380953, 0.625348095238095, 0.6634966666666665, 0.6998386904761903, 0.7275409523809523], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "precision": [[0.9172666666666662, 0.9562800000000014, 0.9638428571428566, 0.962431944444445, 0.9554481818181825, 0.9623162004662008, 0.9711356043956046, 0.9733492261904767, 0.9746191047471643, 0.9764541210870313, 0.977526968755883, 0.9809552944664036, 0.9838867948717942, 0.9839495987116333, 0.9852051299345393, 0.986928841371364, 0.9885851013104713, 0.9892721270409436, 0.989446041843782, 0.9905237054235891, 0.9901498371498297, 0.9909682556693957, 0.9908229714721387], [0.9178, 0.9445333333333332, 0.9582, 0.9805800000000007, 0.9710833333333332, 0.9756571428571428, 0.97115, 0.9690222222222227, 0.9744799999999999, 0.9736454545454554, 0.97685, 0.9788923076923078, 0.9795428571428565, 0.9813733333333341, 0.98155625, 0.9844117647058817, 0.9867944444444462, 0.9882631578947374, 0.9872349999999988, 0.9878428571428585, 0.9873863636363643, 0.9891347826086964, 0.989770833333333]], "f_measure": [[0.467645380305969, 0.5310953801896374, 0.5493652326900289, 0.555591445333911, 0.5551759187304884, 0.5586365033615102, 0.568573704966936, 0.5483623888124962, 0.5716408102192237, 0.552022046231506, 0.5694878605859751, 0.576087857230863, 0.5777902973477252, 0.5772099411139171, 0.5751254149279588, 0.5679246750801668, 0.5788149941679116, 0.5701428794030786, 0.5709232575670514, 0.57216782811313, 0.5804428240258832, 0.5679810006494774, 0.5786477970319459], [0.3422167778953072, 0.35510245945085556, 0.3609188942223195, 0.3667742350835179, 0.36170063861580304, 0.36110280107376463, 0.35954131782748244, 0.35886106356248276, 0.36073712830019705, 0.3593068341377673, 0.35945587889793024, 0.3624096625980236, 0.3610532323253564, 0.36175018453906294, 0.35986083717178874, 0.36131543152502693, 0.3620043759743003, 0.3634039123457008, 0.36252455501601366, 0.36347447524550414, 0.3626372612323613, 0.3604678078138195, 0.36242434231047693]], "above_threshold_answers": [[3.0, 5.0, 7.0, 8.9983, 10.9074, 12.8454, 14.8059, 15.7183, 18.5687, 19.4516, 22.2814, 24.2498, 26.2306, 27.9891, 29.8063, 31.0097, 33.7156, 34.6731, 36.642, 38.4233, 41.2311, 42.0939, 44.8769], [2.0, 3.0, 4.0, 5.0, 6.0, 7.0, 8.0, 9.0, 10.0, 11.0, 12.0, 13.0, 14.0, 15.0, 16.0, 17.0, 18.0, 19.0, 20.0, 21.0, 22.0, 23.0, 24.0]], "remaining_epsilon": [[0.2147291266524925, 0.2363667289245376, 0.25056372130417387, 0.26080570391116437, 0.26736507070345406, 0.2728120469167202, 0.27713000000000076, 0.27953669389721864, 0.28342535772767985, 0.2837031645771698, 0.28537285478213353, 0.28609043378573284, 0.28691646447689406, 0.2893466527540576, 0.28954242542169717, 0.2907653223239216, 0.2934445898099166, 0.2944206547129561, 0.29519554994451036, 0.29396469924943536, 0.29395606961193055, 0.2946859696320765, 0.2955846399978078], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}}

==> data/adaptive-svt/AdaptiveSparseVector-T40I10D100K.json <==
{"0.7": {"top_branch": [[2.7823, 4.498, 6.4343, 8.4255, 10.2229, 11.8545, 13.5654, 14.2099, 16.4713, 17.2899, 19.8003, 21.5787, 23.1321, 24.6852, 26.2837, 27.5141, 29.7047, 30.4102, 31.7261, 33.0528, 35.2455, 35.8935, 38.1971], [2.0, 3.0, 4.0, 5.0, 6.0, 7.0, 8.0, 9.0, 10.0, 11.0, 12.0, 13.0, 14.0, 15.0, 16.0, 17.0, 18.0, 19.0, 20.0, 21.0, 22.0, 23.0, 24.0]], "top_branch_precision": [[0.8995666666666661, 0.9745000000000006, 0.9672576190476188, 0.9820158730158733, 0.982231313131314, 0.991300757575758, 0.9942464102564107, 0.9973681547619048, 0.9983293974755892, 0.9988243849206349, 0.9998024408848207, 0.9998987036624926, 0.9999162635271752, 0.9999089647319197, 0.9998927830925806, 0.999912994699672, 0.9999243557620231, 0.9999208165848126, 0.9999194897580473, 0.999926867019934, 0.999922442664564, 0.9999205907207688, 0.9999235574894736], [0.87545, 0.8915999999999993, 0.937225, 0.9580000000000011, 0.9686000000000003, 0.9680142857142855, 0.9723125, 0.9702000000000004, 0.97246, 0.977927272727273, 0.9771499999999999, 0.980392307692308, 0.9818928571428566, 0.9831066666666671, 0.9863375, 0.9872705882352939, 0.9876222222222235, 0.987305263157895, 0.9862899999999986, 0.9873952380952392, 0.9871545454545462, 0.9873086956521747, 0.9870708333333333]], "middle_branch": [[0.1136, 0.251, 0.3199, 0.2893, 0.39, 0.5857, 0.7182, 0.9303, 1.3057, 1.3958, 1.6315, 1.7329, 1.9639, 2.1713, 2.396, 2.4861, 2.6939, 2.8668, 3.2742, 3.5063, 3.9193, 4.0938, 4.438], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "middle_branch_precision": [[0.0, 0.0531, 0.0403, 0.0509, 0.0988, 0.1715166666666667, 0.2599666666666667, 0.3386, 0.4863666666666666, 0.5169216666666666, 0.5705666666666666, 0.6440549999999997, 0.7073566666666665, 0.734235, 0.7904697619047617, 0.7671076190476187, 0.8240859523809522, 0.8372607142857141, 0.8494026190476194, 0.8684828571428574, 0.8732413888888894, 0.8786858730158738, 0.8843944841269847], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "precision": [[0.8443499999999993, 0.9250333333333337, 0.9224209523809527, 0.9529196428571429, 0.9553354545454548, 0.9592711305361304, 0.9680490659340658, 0.9699664010989014, 0.9752513179394571, 0.9765274496904031, 0.977433861217603, 0.9806333048183711, 0.9818880067702025, 0.9825824370900634, 0.9845210673320829, 0.9853478842492419, 0.9862816509337324, 0.9867417371014461, 0.9865274030373805, 0.9869845690317135, 0.9868469512678423, 0.9868517700155227, 0.9872753138492564], [0.87545, 0.8915999999999993, 0.937225, 0.9580000000000011, 0.9686000000000003, 0.9680142857142855, 0.9723125, 0.9702000000000004, 0.97246, 0.977927272727273, 0.9771499999999999, 0.980392307692308, 0.9818928571428566, 0.9831066666666671, 0.9863375, 0.9872705882352939, 0.9876222222222235, 0.987305263157895, 0.9862899999999986, 0.9873952380952392, 0.9871545454545462, 0.9873086956521747, 0.9870708333333333]], "f_measure": [[0.43927467086834787, 0.49844540320920844, 0.5075046298119396, 0.5293466013536304, 0.5413365170253267, 0.5452637479834966, 0.5510794538357208, 0.5293449177911542, 0.552739167421901, 0.5353249688979062, 0.5536596364003855, 0.5535350912438003, 0.5609113105978059, 0.5573776657948891, 0.5583431076566577, 0.5535137380161068, 0.5592936652755142, 0.5491564132661024, 0.5495320805919337, 0.5498552958380913, 0.5572810931503167, 0.5483464925599002, 0.5532470552002191], [0.33255924110203505, 0.33984925672943583, 0.34881722691579375, 0.3521214324307573, 0.35967634270329873, 0.3581962951751058, 0.3603484792278128, 0.3582047818398051, 0.3577518538261751, 0.3599038325725255, 0.35932095562659644, 0.3583153634584233, 0.3638965245331958, 0.3613714952111067, 0.3619564301485636, 0.36323650784175304, 0.3616846765421692, 0.3618021605392581, 0.3617080851682792, 0.3637221085961359, 0.36255049965011915, 0.36284999491952247, 0.36024094845560956]], "above_threshold_answers": [[2.8959, 4.749, 6.7542, 8.7148, 10.6129, 12.4402, 14.2836, 15.1402, 17.777, 18.6857, 21.4318, 23.3116, 25.096, 26.8565, 28.6797, 30.0002, 32.3986, 33.277, 35.0003, 36.5591, 39.1648, 39.9873, 42.6351], [2.0, 3.0, 4.0, 5.0, 6.0, 7.0, 8.0, 9.0, 10.0, 11.0, 12.0, 13.0, 14.0, 15.0, 16.0, 17.0, 18.0, 19.0, 20.0, 21.0, 22.0, 23.0, 24.0]], "remaining_epsilon": [[0.20355247561023018, 0.2165907126045182, 0.23635049421319412, 0.2515105886237708, 0.2589028755493133, 0.2645184790113741, 0.26658450000000067, 0.26683507518679, 0.2640398407531022, 0.26909598892528286, 0.27023089160106417, 0.27135979279587336, 0.2725198799624647, 0.27497690853408, 0.27634171892092396, 0.279176914127483, 0.2797641893525773, 0.2783084833742545, 0.2770394604087302, 0.2769824488325112, 0.27639118334624674, 0.27658728492809476, 0.27630271113282595], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}}

==> data/adaptive-svt/AdaptiveSparseVector-kosarak.json <==
{"0.7": {"top_branch": [[3.0, 4.9974, 6.7518, 8.7474, 10.6439, 12.556, 14.3681, 15.2229, 18.1687, 18.7774, 21.326, 22.6994, 24.3505, 25.8519, 27.1771, 28.1298, 29.7884, 30.3487, 31.9604, 33.4165, 35.6128, 36.0317, 38.1852], [2.0, 3.0, 4.0, 5.0, 6.0, 7.0, 8.0, 9.0, 10.0, 11.0, 12.0, 13.0, 14.0, 15.0, 16.0, 17.0, 18.0, 19.0, 20.0, 21.0, 22.0, 23.0, 24.0]], "top_branch_precision": [[0.8627333333333324, 0.9563200000000012, 0.9455714285714283, 0.9643222222222229, 0.9709161616161622, 0.978653146853147, 0.9842292307692314, 0.989702738095238, 0.9927746990024084, 0.9946648611111103, 0.99617713849842, 0.9976392795031054, 0.9986410733421167, 0.9987592936864901, 0.999139594953557, 0.9992338255726528, 0.9995552351049024, 0.9996096062271066, 0.9998906814930808, 0.9998912286159406, 0.999893161852294, 0.9998889399104938, 0.9999108326575881], [0.8778, 0.9267666666666663, 0.9362, 0.9516200000000011, 0.95385, 0.9615571428571428, 0.966775, 0.9684222222222229, 0.9741299999999999, 0.9764000000000007, 0.9771166666666666, 0.979815384615385, 0.9815785714285706, 0.9830266666666674, 0.98500625, 0.986582352941176, 0.9863388888888905, 0.9872368421052637, 0.9871449999999986, 0.9864523809523822, 0.9862681818181823, 0.9863478260869571, 0.9864458333333336]], "middle_branch": [[0.0, 0.0013, 0.1241, 0.1265, 0.199, 0.2466, 0.324, 0.414, 0.4181, 0.6207, 0.8642, 1.174, 1.3597, 1.5959, 1.9467, 2.2664, 2.6231, 2.8538, 3.0947, 3.3296, 3.7093, 3.995, 4.4284], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "middle_branch_precision": [[0.0, 0.0, 0.00055, 0.00175, 0.0028, 0.007, 0.0612, 0.1228, 0.1376, 0.2480833333333333, 0.3352333333333334, 0.4197416666666668, 0.4775666666666667, 0.5320083333333334, 0.6240033333333332, 0.6665933333333329, 0.7109483333333334, 0.745264761904762, 0.7773384523809526, 0.7960338095238094, 0.8272119047619048, 0.8405063492063495, 0.8537035317460322], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "precision": [[0.8627333333333324, 0.9559950000000011, 0.9249847619047618, 0.948747420634921, 0.9515906060606065, 0.9589314102564104, 0.9656050915750919, 0.970581964285715, 0.9774246474028226, 0.978495829033368, 0.9795899341238484, 0.9797334792960665, 0.9819230070605715, 0.9827754129019135, 0.9825537621958643, 0.9831654718315753, 0.9838180552740109, 0.9850184292547963, 0.9851411582785972, 0.9853507935476228, 0.9861937808593669, 0.9858865674017836, 0.9860753204315912], [0.8778, 0.9267666666666663, 0.9362, 0.9516200000000011, 0.95385, 0.9615571428571428, 0.966775, 0.9684222222222229, 0.9741299999999999, 0.9764000000000007, 0.9771166666666666, 0.979815384615385, 0.9815785714285706, 0.9830266666666674, 0.98500625, 0.986582352941176, 0.9863388888888905, 0.9872368421052637, 0.9871449999999986, 0.9864523809523822, 0.9862681818181823, 0.9863478260869571, 0.9864458333333336]], "f_measure": [[0.43424284375754985, 0.5251112739889703, 0.5161892183255485, 0.5411281445188802, 0.5474193056437405, 0.5563132518537266, 0.5621437470737382, 0.5405342180347302, 0.5693008499716281, 0.5517119348332755, 0.570998345409373, 0.567613194511238, 0.5643996994315824, 0.5709764073108182, 0.565161029285909, 0.5626377328756058, 0.5625200125106611, 0.5521779854112592, 0.5515794425168862, 0.5535579151208602, 0.5573701002785127, 0.5483301976486988, 0.5573746070387156], [0.3198836463536463, 0.34500221209677523, 0.35054622016204495, 0.3567125969613481, 0.35637943310009546, 0.3571709773129492, 0.3585995926105198, 0.35552924062826124, 0.3571321837801148, 0.35932731488020847, 0.3597827841914992, 0.35970335311015417, 0.3571894245832245, 0.36336993849761695, 0.3608995838261662, 0.3649416400663647, 0.3621681116678737, 0.36308766621885324, 0.36198642255696367, 0.364096877410881, 0.3603710141327002, 0.36134499677395027, 0.362347335584862]], "above_threshold_answers": [[3.0, 4.9987, 6.8759, 8.8739, 10.8429, 12.8026, 14.6921, 15.6369, 18.5868, 19.3981, 22.1902, 23.8734, 25.7102, 27.4478, 29.1238, 30.3962, 32.4115, 33.2025, 35.0551, 36.7461, 39.3221, 40.0267, 42.6136], [2.0, 3.0, 4.0, 5.0, 6.0, 7.0, 8.0, 9.0, 10.0, 11.0, 12.0, 13.0, 14.0, 15.0, 16.0, 17.0, 18.0, 19.0, 20.0, 21.0, 22.0, 23.0, 24.0]], "remaining_epsilon": [[0.2147291266524925, 0.23626430334200357, 0.247663446230078, 0.2559390694761822, 0.26193404280823046, 0.2689126563248601, 0.27541150000000086, 0.2778909482249648, 0.2818156571945858, 0.2816916672958807, 0.2813558991663209, 0.28205951391728035, 0.2832671969059032, 0.2835374366762839, 0.2822607758658663, 0.2840143592156569, 0.284487831346718, 0.2841653989907085, 0.28488249662506887, 0.2840932505988622, 0.2815320912490256, 0.2798280925079082, 0.2783622622410835], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}}

==> data/gap-svt/GapSparseVector-BMS-POS.json <==
{"0.1": {"mean_square_error": [[2592.762597638983, 5526.510587370012, 9212.728901336402, 14075.743758217266, 19790.148264008036, 26264.6548713685, 33920.85997826113, 42131.33288504606, 51354.7302762778, 61538.62911365385, 72501.22827617111, 84841.14027275142, 96628.6706842763, 110063.78616689541, 123901.51102660473, 139924.70257598525, 155636.32779854842, 172570.47017859237, 191409.1320638234, 210137.2734850612, 231283.88289528695, 252444.41213608847, 274743.3013426871], [3166.0383360405294, 7249.206024478813, 12739.634199266276, 19831.4301402249, 28890.276293168463, 38686.61093031666, 51324.42148769949, 64611.802865465965, 80545.428677737, 96653.4962962614, 114439.92931233638, 135738.1265190885, 156525.59309926594, 180394.40301983897, 204668.75779288684, 231598.64524961234, 258679.10034966355, 288698.36568203167, 320066.9258995717, 352852.8961093973, 386670.4377715532, 421500.00447207567, 464615.3281863499]]}, "0.2": {"mean_square_error": [[651.3887270084388, 1387.2310162664683, 2371.360817565192, 3533.6142455554254, 4949.268661675309, 6598.660632313337, 8554.989456010368, 10411.882084640538, 12916.266609501505, 15332.693102954921, 18191.67438427931, 20956.360091304294, 24271.5713924497, 27471.738648992497, 31371.06133892383, 34860.690969125346, 38886.18665455916, 43520.46282701824, 47583.66489176203, 52377.55655161851, 56943.459438311445, 61994.37066684568, 67173.40941108075], [810.1034231165888, 1828.0694089281935, 3274.48499083352, 5023.502779987369, 7192.53627380127, 9777.626241190916, 12949.932037626182, 15986.249978540993, 20081.149487213184, 24100.80776443287, 28797.011531159067, 33606.79493000583, 39124.32588202065, 45073.81749519502, 51306.956122651405, 57793.1558132012, 64533.41016491652, 72365.46901268674, 79990.31739210081, 88344.51930768238, 96737.31093611491, 106075.44561620195, 114669.68135759547]]}, "0.3": {"mean_square_error": [[290.5186728181895, 620.4412367338165, 1041.0718382467244, 1571.0907878266548, 2210.904290326833, 2921.486712689151, 3798.7484669205164, 4706.520345000375, 5675.18132091271, 6833.6385150777105, 8053.261066119939, 9354.480579538136, 10750.136494678614, 12228.239291427486, 13840.698786229923, 15531.158554708465, 17149.068525260962, 19117.504388330697, 21155.868058112443, 23270.949300196484, 25394.029112542546, 27528.09671257114, 29867.097432507788], [356.18635547708055, 814.8705315680618, 1424.839557602812, 2227.141476215083, 3173.8621560793777, 4325.993161878272, 5707.822318292729, 7221.342755354373, 8890.333120931062, 10668.37273561711, 12801.505804480834, 15067.125870915886, 17504.82647320238, 19842.66886543487, 22741.028176950913, 25833.54049762473, 28669.6466959812, 32095.99605255276, 35383.30747542341, 39246.19277663605, 42656.46333458168, 46825.2111081859, 50799.93714353154]]}, "0.4": {"mean_square_error": [[162.8251295838519, 337.5017861715501, 583.6920615741526, 883.0867623409292, 1241.9688710270175, 1649.7863434049361, 2110.4049258186715, 2636.9702746734606, 3261.514281148573, 3850.1108152313636, 4515.185182797652, 5340.473581220767, 6110.9862509034565, 6898.800398850973, 7831.636317176637, 8724.725983383369, 9793.11294164722, 10813.115548743614, 11932.617442622652, 12946.788679953872, 14297.524535247701, 15555.861052954351, 16892.063673692253], [201.56399760236988, 443.39793512130035, 793.0346002920959, 1249.7345375417094, 1810.6733988628428, 2449.5400895653706, 3198.343076829469, 4072.831724987366, 5021.786298325085, 6019.200154724071, 7250.421626179407, 8502.844575656705, 9960.15397855683, 11230.661582086042, 12824.900247618276, 14416.73737987479, 16332.616638801608, 18077.5439146473, 19937.636208389722, 21825.79363933231, 24191.63313225056, 26532.6025917069, 28776.77682755595]]}, "0.5": {"mean_square_error": [[102.1247962559208, 223.64127498055393, 372.90427072950405, 566.6628100248981, 782.2258508863135, 1048.4276129620148, 1366.8735154978, 1695.8248299617055, 2062.8619662366705, 2460.444407234594, 2886.072781519782, 3365.8256864096215, 3874.196884138826, 4416.483253552025, 4995.618896183778, 5596.316481073467, 6247.983370040508, 6879.530623918936, 7555.915983277536, 8360.4039887189, 9086.023315453836, 9906.664533174153, 10810.864390449538], [125.50177048168936, 294.07889307908744, 508.69488974886247, 804.2782601118868, 1138.017138035566, 1558.577739575187, 2061.17186155167, 2600.578551357722, 3222.5602071857033, 3864.054096929197, 4616.356027933663, 5362.582955782718, 6249.231024761705, 7203.665394494882, 8187.5570748185455, 9302.092915691133, 10444.904458397168, 11544.299549396706, 12730.760130867844, 14037.104534955468, 15510.098009067922, 16922.78104138145, 18451.71267417391]]}, "0.6": {"mean_square_error": [[74.00509849746916, 153.54697907641932, 264.9196638268293, 391.87832426273894, 556.4285157710771, 731.224799798558, 934.3049953156906, 1167.8103509288658, 1424.4109336764657, 1720.0163191396102, 2001.1804018177547, 2352.1377656129157, 2687.352279489805, 3077.3441921712833, 3455.5431048405103, 3892.444383592396, 4358.190985954019, 4796.439879311431, 5281.702691044077, 5795.903116630198, 6314.228504973423, 6888.752215351233, 7453.706309177163], [91.73235346470248, 201.74411371210377, 364.52978863714753, 555.4728691052318, 805.2639573197799, 1090.6144519099798, 1408.2168767071448, 1792.151378385303, 2238.303433362402, 2714.0225823554983, 3184.4784105348076, 3762.6088716515405, 4335.6784670867355, 5035.779932119803, 5682.332402727346, 6413.932834921777, 7243.880168904784, 7989.606378564688, 8883.033666037185, 9839.90396022641, 10729.025979706848, 11706.066402020342, 12719.880922368015]]}, "0.7": {"mean_square_error": [[52.342670677490936, 112.76654594697769, 191.02793072183192, 291.72132285809937, 402.9813742561673, 539.3462783363212, 689.8763823446574, 869.3949753610312, 1054.381945371039, 1263.9194299632416, 1488.42161222317, 1725.5652969196447, 1962.1845154105786, 2258.407014303591, 2554.0805848054138, 2853.1938415285576, 3181.365498161884, 3529.6453403621344, 3882.944349066757, 4257.722768873186, 4634.301183589732, 5045.85580073981, 5539.834020244784], [64.62915466133501, 146.80955986308857, 258.8799644624339, 410.4017836590726, 592.3406845978785, 802.4012364293601, 1045.776037430997, 1339.9138039335025, 1645.1441001952703, 2000.4555034946766, 2350.039731891868, 2747.6262178976913, 3208.6264520718755, 3694.080689220389, 4208.138185453939, 4682.187003069775, 5288.79145816281, 5910.339478607455, 6547.309991192641, 7211.704771308572, 7885.172994255457, 8631.301241881492, 9476.198342653144]]}, "0.8": {"mean_square_error": [[40.53384581057224, 85.74893352163552, 149.7236855666357, 220.65088921155274, 311.59095822136044, 414.45420392264776, 533.2554625676853, 668.2522766282086, 797.1027886448843, 956.984312009359, 1133.8023751176795, 1310.2273995812939, 1517.762543330563, 1707.0646230658945, 1939.1207833839967, 2184.6337245677055, 2418.390106936204, 2664.1431710861134, 2982.1690294725063, 3253.2318305967856, 3545.5154051142044, 3856.6205500730807, 4218.131101781109], [49.871722328386696, 111.94959816025812, 206.23902505947683, 314.06642390887106, 452.0377817502427, 610.4240138824118, 805.3949949511597, 1030.1483782471048, 1249.2788010833046, 1506.7918386165868, 1806.86762141053, 2096.0263042955635, 2464.728285897343, 2794.175228130586, 3188.636428675335, 3611.656951221683, 4014.6037407216727, 4481.717210149442, 5014.158454765824, 5504.060026282822, 6021.90841796525, 6591.372582197126, 7192.3804429251595]]}, "0.9": {"mean_square_error": [[31.319656782164717, 69.29938733989538, 118.39709015099301, 173.764852528447, 245.25768184570526, 325.0847643768291, 416.5759894455178, 523.7494793783321, 637.570237536244, 755.1469412301469, 893.0917362255857, 1049.8908141872157, 1188.5556429225712, 1357.3256411930543, 1532.8562744771243, 1721.250156399679, 1920.9312698693734, 2145.7202636923585, 2350.8671313386253, 2572.0049986921704, 2829.4920229173185, 3049.2686641287924, 3336.665780966229], [38.4215012496768, 90.53847154730816, 162.49826907003458, 247.68571548757558, 358.51101946248, 481.3534926278062, 631.0899595261096, 810.3951550348098, 991.7814120376173, 1190.534704242853, 1424.3511438215808, 1689.8409373597392, 1921.966980315854, 2217.5557960185383, 2524.2082315227235, 2850.8542653460395, 3203.5537717326474, 3593.8206535104005, 3935.7506235209935, 4336.363092400989, 4767.258840222672, 5191.534531577184, 5704.380768569415]]}, "1.0": {"mean_square_error": [[25.738034349009606, 55.421997929324206, 94.84600430942153, 144.21630452514492, 199.8282339692145, 262.75745314686554, 337.3358753797395, 420.69268306319805, 518.2985051346408, 607.5020118840448, 723.1208187132701, 840.0702545998159, 961.7036212186013, 1106.3106635901056, 1246.7209625233813, 1395.0892109186555, 1549.6045380085468, 1724.5138296992955, 1905.0932219752829, 2070.357359667637, 2281.152927903688, 2502.061248626862, 2695.918819048954], [31.49143635981427, 72.9417903165516, 130.13770328698837, 204.01517172963034, 292.6015044401354, 393.3617527535662, 513.9449676495574, 641.3372355787642, 808.701353872794, 955.2060057921732, 1158.897835049089, 1341.7632628505478, 1569.406169601189, 1807.2111437378562, 2050.70770424238, 2304.192359161728, 2563.37658925327, 2887.7056879279917, 3188.5731164224726, 3488.656570025603, 3865.707807019549, 4267.386665664964, 4620.570283648929]]}, "1.1": {"mean_square_error": [[21.766681453922455, 46.24845892956536, 77.58602391757536, 118.42121836842196, 164.9242140870941, 219.78920598614496, 281.4600878305409, 349.1959816812119, 421.995347656113, 510.0845765742576, 594.7593041038626, 691.4949616891349, 801.2533482962355, 908.0442752512466, 1021.2820061437372, 1158.4400448754345, 1281.542761244107, 1425.7491357705417, 1572.5703114028327, 1741.2470196337501, 1890.5026638522104, 2054.232988839091, 2235.3110943517404], [26.89009342764847, 60.55465309714339, 106.03583721967756, 166.27832708800196, 239.7215136450319, 327.17671251838226, 426.3408891878435, 530.639933480642, 658.6615587870407, 807.0439659077188, 950.0718822271878, 1107.1472987242623, 1300.1390094759972, 1495.349919177145, 1684.6934434834957, 1924.615230221963, 2140.9976694037596, 2372.6116572212004, 2658.3538510275025, 2920.185266792161, 3204.3245398050162, 3511.7977897493206, 3839.690910217716]]}, "1.2": {"mean_square_error": [[18.45560478871423, 38.50346300523409, 65.52115346576335, 98.4673092086687, 138.49090741592622, 183.80003427608375, 235.28877885318659, 294.0181999596708, 360.380587677637, 427.6721539379876, 498.4011982057659, 585.7152332734081, 677.9481216216881, 762.3167516284911, 867.4655588515412, 971.107312884421, 1086.0783836347414, 1205.1609670804628, 1311.5044196593649, 1457.486398399126, 1584.9046590650291, 1732.5478129031108, 1874.5191033207998], [22.86537194153759, 50.500348651561815, 88.58704554654798, 139.13300557274158, 200.47475457136795, 275.5213659226363, 355.3568693746079, 453.28713856427714, 557.754102186468, 668.4239085026074, 796.316267145756, 937.9558687588066, 1092.876653170328, 1253.4935842481866, 1421.5356787173876, 1602.3386740256628, 1804.7149225158819, 2015.9950877499073, 2194.777087237592, 2467.2686388020315, 2686.257920204572, 2941.027896953744, 3213.3726106058475]]}, "1.3": {"mean_square_error": [[15.16611107892843, 32.37393166728592, 56.31261058068165, 83.46521843787748, 117.5935800632457, 157.75470079917133, 204.80314454944016, 248.02814058205462, 301.5187049091581, 366.21294770104294, 427.79430355134934, 499.95470169321345, 570.3662829152103, 657.4839000500878, 735.6280672693881, 828.5171897562674, 922.4556485665206, 1024.1047189068954, 1124.8432261916637, 1233.9584314198119, 1339.3268884012523, 1470.0344459524242, 1593.1401705483797], [18.944101354902628, 42.19992739038269, 76.18063484735723, 118.3036654190817, 169.9677755504529, 231.5908280736126, 308.32269173207396, 382.20965617527736, 471.04351256685135, 575.454173570604, 679.2676370298914, 802.4038359861194, 917.9368870021583, 1074.52048028356, 1213.5719383268847, 1367.4320097328605, 1535.2115329423202, 1718.6110598855603, 1881.583807502509, 2077.700508385126, 2279.897394675507, 2512.8195273887814, 2721.8507805733434]]}, "1.4": {"mean_square_error": [[13.045279607450947, 27.953479357660218, 48.16109602079124, 71.55663605774387, 101.19850279288086, 134.50659417677076, 174.4377911568496, 217.15287195310268, 261.21381965710157, 313.80893781710375, 369.75176674793715, 426.2626607302728, 491.00762252159745, 561.8218726783102, 640.1264295658291, 710.9550171344523, 793.3756027890084, 881.2974981016351, 971.6719915115226, 1069.3044942869763, 1170.5348402909638, 1270.244792179438, 1372.1631848115535], [16.005844585403743, 36.20508728255424, 66.25159820194827, 100.74023437280874, 146.57280562127997, 199.9648277259303, 262.57824611767444, 334.1797481048366, 407.7218828550613, 497.1861604709036, 589.3631642036414, 678.3019268833094, 791.0884282396112, 915.5867992639545, 1052.6027582096037, 1177.417346713548, 1315.4883380411165, 1481.427185371335, 1634.817516235167, 1810.1748211120837, 1982.8265467575106, 2161.988319909504, 2332.9708425543918]]}, "1.5": {"mean_square_error": [[11.695964404520122, 24.420740119843305, 41.73453813372026, 62.407482922402046, 88.62238359764885, 116.96038703603358, 150.71792558404556, 186.6923047572031, 227.8494931759626, 270.47793010009474, 322.4475804678007, 372.945974090138, 429.97747203426053, 486.0117835845583, 556.0250590054885, 618.8353937367773, 697.4579625818296, 766.9930545883807, 844.7741350468876, 930.6921736044023, 1019.7951209002649, 1098.2238782459133, 1198.4625013186535], [14.483719204771488, 32.18872855008394, 57.094632533627845, 88.94539259647593, 128.54069916076492, 172.82054733975582, 227.36427583930436, 285.86604125765274, 355.25983790470025, 425.9226182441198, 513.5148509521587, 599.2856978587206, 700.8817633563132, 795.7268035832898, 917.1362167403888, 1027.725906130367, 1158.8190752535556, 1286.9559779906544, 1417.686158515238, 1573.2067381316076, 1734.2866128912822, 1866.7747050040755, 2056.985969707752]]}}

==> data/gap-svt/GapSparseVector-T40I10D100K.json <==
{"0.1": {"mean_square_error": [[2581.4574913847746, 5413.787750149543, 9377.982124941624, 14093.820918727833, 20199.730747363545, 26917.4692286099, 34420.13995391926, 42719.19601958584, 51969.052179311955, 62492.66681806573, 73026.48676302351, 83836.06640708512, 97655.83169885827, 110632.4135496896, 125599.55931054702, 143653.40164037672, 158628.9793087558, 177251.54460804482, 195598.99422995554, 213878.02794772357, 234531.1182082217, 255820.40415524744, 278242.6119754491], [3185.183762121617, 7078.155779081711, 12935.114875076772, 20034.684874934355, 29115.173397246243, 39531.80847165361, 51985.62909927383, 64793.40785600471, 80174.56277251492, 97053.3477797399, 115464.74271095237, 134019.59756510207, 158348.40133790273, 180114.374799709, 202949.3591001682, 234116.282678548, 259001.52759750406, 288738.0820589359, 321982.7344045919, 352498.89660610736, 386957.1623231309, 421763.6886728631, 460356.58122965327]]}, "0.2": {"mean_square_error": [[644.9427143782748, 1360.2861951109014, 2321.6522645621926, 3513.236223639548, 4973.048201807732, 6568.17573034086, 8593.41988668504, 10689.315545140475, 12974.466207830075, 15489.030091997578, 18157.41454376302, 20964.974038259363, 24163.77499662954, 27515.884447103817, 31022.355007584763, 35143.59481365783, 39178.89925902924, 42860.66125218944, 48062.92915092377, 52323.266884135235, 57323.97771190402, 62745.528612668684, 68071.8058953164], [793.315595397249, 1798.0364519105003, 3214.94680256741, 5030.331197010653, 7252.0496873448465, 9793.286207492458, 12829.781516298475, 16419.31034776101, 20119.467218085192, 24347.052483414634, 28953.975906224383, 33774.49576109262, 39249.299282454165, 44892.419739134, 50920.74347363866, 57728.47977971896, 64766.99349448093, 71263.60426159753, 80109.69027267178, 88524.20786608336, 96639.2102335437, 106335.8022157176, 115457.66439480978]]}, "0.3": {"mean_square_error": [[282.4994796578477, 606.69219144062, 1041.8796333283954, 1569.4525655181214, 2166.683486035694, 2980.7521445518937, 3827.808570212981, 4742.338701600955, 5727.569034145727, 6817.394131574209, 8002.568064277817, 9340.706055173756, 10685.726087862966, 12290.488679109128, 13895.912181953532, 15683.085644472465, 17418.062809203075, 19320.428341095623, 21142.40386203903, 23362.850551976884, 25468.557796238932, 27634.388692718847, 29958.239826432902], [353.65865288285096, 802.2839501606364, 1428.1592851573412, 2211.1599177807493, 3101.5999886521404, 4421.455073685662, 5808.210304654815, 7266.913741063583, 8892.011132482296, 10807.488634015397, 12636.389998715755, 14986.835192370218, 17318.837392264755, 20093.952875513995, 22748.291069404484, 25944.59428353394, 28857.680371238934, 32284.152606446616, 35837.56689088055, 39405.425627066514, 43065.96643739133, 47223.56822348432, 51061.96349964326]]}, "0.4": {"mean_square_error": [[162.92166151865356, 347.45133698412224, 590.7935732975536, 892.0809227966197, 1228.2411695428402, 1665.7886606478653, 2100.33575252817, 2643.2107838384845, 3184.430767885842, 3827.659236402497, 4547.168373355144, 5225.583539141424, 6022.970582410527, 6946.390317511527, 7796.561197103885, 8821.909404549428, 9748.712051087303, 10849.244214340319, 11909.382980466698, 13113.641013272165, 14279.239306187957, 15557.725483375692, 16915.68408180496], [200.67204317358372, 451.9115120769647, 806.9625878614366, 1264.7936874790878, 1792.934974922854, 2460.1538016972513, 3183.9529446992165, 4058.447704961396, 4980.261500772569, 6025.4438913949525, 7219.371980345184, 8412.664944656832, 9808.537277009085, 11348.161111242673, 12805.052103397946, 14499.632030727025, 16154.737311165774, 18221.315924731454, 20031.466375363536, 22137.913484774188, 24111.077578107528, 26506.120066976055, 28931.14153105052]]}, "0.5": {"mean_square_error": [[103.14860204438337, 220.6508253428914, 369.71227601839047, 569.6820041959561, 793.4563574769313, 1066.818450682576, 1364.3569926532707, 1690.173369605532, 2057.816838287602, 2475.9592921008134, 2886.453604034038, 3377.245907598397, 3868.826509455853, 4415.6143261575535, 4983.667166317181, 5604.27433973214, 6197.6284321598705, 6917.121396074597, 7679.347855816906, 8337.955322642218, 9157.909878631097, 10006.181574518407, 10817.804278116257], [126.92339207325816, 289.50243813375295, 507.4051136464945, 808.1006148444026, 1162.312668522668, 1568.8456595887287, 2088.8947670517473, 2572.950117196278, 3197.315858293496, 3906.988771740919, 4601.950746482249, 5430.171990788965, 6309.097593535873, 7239.840346859297, 8238.242096006248, 9284.077332520888, 10264.956120642611, 11568.254455999724, 12957.87296326021, 14090.146433053114, 15525.533077082258, 17107.031141913132, 18352.49007921703]]}, "0.6": {"mean_square_error": [[75.18683782492727, 154.14130995635568, 261.4053051481679, 391.0024932180816, 550.7537183691566, 736.7701620449294, 942.6459618130621, 1163.563896345218, 1433.3837924369145, 1713.7817111012926, 2005.9763706421509, 2342.184253432098, 2680.996999015687, 3053.2775952075535, 3451.594354030121, 3866.5642490406426, 4301.464203001434, 4795.060751591751, 5254.426290553396, 5793.349297199616, 6304.51273877215, 6859.68261893369, 7456.191482782747], [93.0115909710388, 201.76991121312716, 359.527464315683, 551.93110610984, 801.8033103993349, 1094.828528047125, 1434.684001994533, 1800.8402875875317, 2224.9010176341426, 2701.6690528226777, 3189.308667762484, 3761.2447894157617, 4386.9328002150805, 5009.210685333658, 5675.410956052615, 6394.116905184074, 7163.10732482603, 7992.765798303854, 8819.382484067446, 9773.766919673326, 10698.808409054836, 11713.356730732863, 12746.725913932829]]}, "0.7": {"mean_square_error": [[53.72477940606632, 112.07645780420636, 191.92358656908078, 285.9749185858776, 404.65433583249705, 541.9055119156088, 690.4771186453786, 853.6802492451942, 1053.0465708507418, 1250.447694234619, 1486.5540109260933, 1712.419054813732, 1977.06563936354, 2243.8138481538526, 2544.350983137644, 2866.366056453931, 3213.6911587744426, 3512.1338905268444, 3898.0561121409246, 4272.342451102239, 4674.380199751201, 5062.562775021469, 5462.371815693128], [66.18820273883095, 146.43833975950758, 264.7932246622164, 405.17181697666, 585.2404113744227, 802.6524570255664, 1055.5954920248453, 1304.5719618704218, 1642.551396757681, 1979.3845750726696, 2358.937435480915, 2746.180328831782, 3193.0150096943235, 3677.7766976352664, 4160.978399901724, 4743.40895468571, 5351.877749029632, 5889.803029072963, 6529.860835460781, 7258.202951069331, 7972.616966484271, 8576.733847482688, 9381.756763450938]]}, "0.8": {"mean_square_error": [[40.06251162809421, 86.81277797380427, 146.33302690006232, 218.603233902532, 308.04476640318677, 408.9013256576997, 532.193355664539, 654.2971930588809, 800.7259585130189, 963.5544988412408, 1134.9197922436877, 1313.3890662717781, 1499.995607507187, 1722.1742218507216, 1922.45094981533, 2182.814841989127, 2416.150859960684, 2689.309482955373, 2970.6920770583893, 3248.6051259557894, 3575.687456745398, 3884.426456361835, 4187.118662040582], [49.40873832464858, 113.68063220375485, 201.05466817940223, 312.93378015819707, 451.6588331216304, 606.8717209977964, 801.6635652369894, 1007.3183708435012, 1252.7006375783203, 1517.7852228492868, 1806.4934090361255, 2124.3984260691577, 2418.7569091185687, 2813.780700184107, 3180.85385924135, 3608.4526261710957, 4017.717134844148, 4528.674178331804, 5023.147365328762, 5487.983856994097, 6084.273970580826, 6604.297345303421, 7224.065781364609]]}, "0.9": {"mean_square_error": [[32.544080029087574, 67.94769468202168, 113.26687931502303, 173.66207035040006, 245.0644822284697, 326.6744179026004, 419.6344760989682, 516.4507870840652, 631.2059967062322, 759.7168935886516, 894.1616830224732, 1036.948010928644, 1197.1678149824672, 1364.7494501830174, 1531.1365063049789, 1703.9949447927513, 1913.32544829396, 2132.3596400290185, 2338.311836242447, 2561.6439305915105, 2825.264443578387, 3062.6744458176136, 3330.536672963746], [39.90301451952195, 90.95092163448041, 156.02544716232677, 244.73078123792453, 355.6278624757948, 482.6562257699542, 636.5883738410705, 790.5361195637906, 983.0500546882184, 1197.2521845125311, 1432.7598485264589, 1660.3523506170054, 1957.852896527295, 2227.5895807601446, 2512.58905082456, 2841.972384509313, 3180.758501400148, 3569.0524214425, 3937.3581662756033, 4294.00818192945, 4789.236892552771, 5197.7840592798375, 5693.801663868949]]}, "1.0": {"mean_square_error": [[26.145315256703917, 55.05728778870318, 93.12919787452725, 141.57572601863777, 197.6781668583491, 263.2421591795322, 336.2630494100157, 424.05373706896927, 518.1294257399659, 610.1100083257028, 724.2793825628694, 834.1970138707923, 966.7873881609339, 1110.245309146405, 1245.6778665638442, 1388.075245310571, 1569.9584803152866, 1740.3633779971633, 1902.4118472564862, 2081.4087549070205, 2279.44160503126, 2491.378911542646, 2691.597794824351], [32.36532904949659, 72.29511496226166, 128.9906223426551, 201.08907054422062, 283.5086630318188, 392.3782830906082, 505.5624750963436, 655.8354280621963, 806.418090239662, 966.718206152468, 1160.2541761071266, 1341.799366075919, 1568.360219297908, 1817.0423269933463, 2045.1516023986026, 2310.1058328370127, 2617.8271106916695, 2911.3826730056358, 3195.4584222162066, 3512.659728604489, 3868.5640039132895, 4249.085495802112, 4611.132238655877]]}, "1.1": {"mean_square_error": [[21.327100414179313, 46.22879936348534, 77.92890636258957, 116.89380800330767, 163.00777245832307, 217.6636198816197, 277.8676607007642, 349.65901935056354, 423.8694060278339, 507.29264389624456, 603.2616498982676, 685.5749365213596, 798.0890341762355, 913.4087975465446, 1030.8698918474834, 1156.8983122480643, 1295.1583407607432, 1419.0091460940919, 1588.490241231664, 1718.0675083325555, 1877.4813848489798, 2048.2578537404033, 2228.635114363671], [26.07696977948327, 60.78470568913226, 107.81811623820117, 165.6476609128845, 237.0752235553306, 322.85285947136873, 419.24186826381595, 537.7749026253446, 654.3650266721235, 805.8149520763728, 961.744829494306, 1100.6223420428985, 1292.8293199876632, 1491.34788366475, 1701.374475344635, 1910.583546521429, 2151.737589155627, 2369.6643204714346, 2665.949465540709, 2912.885559608279, 3178.7521800650447, 3493.883537404295, 3825.031386646323]]}, "1.2": {"mean_square_error": [[17.960343787986446, 37.83986457929585, 66.08049890372287, 98.08327653198137, 138.3356651932873, 184.06639139627205, 233.16773923171982, 295.7523965155463, 356.34067629670903, 423.9527731869678, 505.1090563115793, 581.5118345269365, 673.1406435213966, 760.3549374620366, 862.9934851119773, 970.6849862992397, 1083.2140495135047, 1197.3496276418348, 1317.641757137456, 1451.5122367629901, 1587.9340460633139, 1724.237680055626, 1878.5407462402734], [22.044004926141454, 49.88444809495892, 89.70189842077662, 140.09375587519, 201.51005292916844, 273.70276100061454, 352.99433866617966, 455.92010561377595, 555.7377986341905, 671.6959304319979, 803.2642123707076, 933.2590962089948, 1089.4554018925005, 1245.0090949222836, 1433.2314766092238, 1603.8570705208729, 1801.3187314113432, 2013.6118298925453, 2219.443046592407, 2462.55036456601, 2695.614694868508, 2944.01813752753, 3207.9589835635184]]}, "1.3": {"mean_square_error": [[15.572405334407687, 32.643658012638355, 55.16158048857293, 84.84560542671484, 117.65049680501974, 157.11980456453205, 199.57255024066643, 250.42786671379008, 302.54204329360255, 361.471856890292, 430.731736222149, 498.0339540241328, 572.4495157704316, 653.9903470552769, 736.6558610743834, 828.8897257839985, 925.0127359198477, 1017.4254644896046, 1125.21003336959, 1241.034105191561, 1353.7370388708866, 1459.8059731590802, 1599.7837606607388], [18.88480039153251, 43.08064150762313, 75.9536702481428, 119.8729803195917, 170.2949373782581, 233.26439566533355, 303.14889741822566, 387.2364290128828, 470.0088874386764, 572.5845764281867, 683.6470310086561, 801.2916535298439, 933.58373038902, 1069.3487306350105, 1212.34901804938, 1377.4436174854766, 1539.6146556248705, 1709.9838560581113, 1894.9670161433169, 2112.364030320397, 2314.360571507271, 2498.7804154374185, 2743.3084524547594]]}, "1.4": {"mean_square_error": [[13.154634353799356, 28.47588158688104, 48.43271422567822, 72.83908971167872, 101.31612026883316, 135.50254978886514, 174.1214117295441, 217.0301009082348, 265.2093764325486, 311.7011407442261, 366.60455595697226, 431.66146354289043, 496.3713714803031, 563.0991123128471, 632.0885314913502, 711.8106412005569, 789.0283851175002, 879.1247100358471, 971.1056697389389, 1061.2483305542244, 1156.4805215362082, 1263.2200660729275, 1379.1524323219949], [16.101430462445453, 37.43531650259219, 66.17234518751549, 103.62210621758881, 147.9588269882525, 202.01452781562625, 261.57421693291997, 337.1042193807869, 410.612898012777, 493.08677032369485, 586.0002504841063, 696.3531322105355, 804.6931339286875, 920.1379937355557, 1043.073404727654, 1179.0685042112286, 1310.6263610622127, 1472.6630916067252, 1628.9665688215491, 1804.7510987529465, 1974.298039060516, 2147.4863721200895, 2363.9947488203734]]}, "1.5": {"mean_square_error": [[11.329961628288546, 24.27732971660896, 41.73052355731973, 62.03599560752242, 88.07051347685675, 117.42237406373923, 150.339838789174, 189.58611195277513, 229.4100366117928, 273.4805830951633, 322.0676357257383, 377.31815194046527, 429.0357591868889, 487.55143820805887, 545.9165712220002, 621.3121789224836, 691.9959511828108, 770.2659827436564, 851.6947669631166, 929.4130485032584, 1016.9622018429907, 1098.210688537943, 1194.022651792812], [14.01133285016484, 31.571297016306797, 57.664554679782235, 87.48201560215215, 127.52694158821463, 173.33512445960076, 227.99752869997187, 289.24159399588603, 357.4533455166982, 431.72994023889845, 512.7014635684494, 606.2878397363878, 700.7213832410811, 799.8217928671698, 896.5109629667489, 1025.8560748097796, 1153.4251319059956, 1283.9989290378048, 1426.4722342313582, 1559.5001079428137, 1718.1114679106242, 1877.5127502675925, 2051.388969031883]]}}

==> data/gap-svt/GapSparseVector-kosarak.json <==
{"0.1": {"mean_square_error": [[2598.574590389698, 5441.2782930493195, 9261.763500283005, 14414.237299286058, 19965.454236379206, 26076.82017452092, 33908.984176047656, 42305.19111432581, 51959.502323852845, 61702.56686810759, 73502.34016679594, 85274.09339462679, 97726.35692164958, 111852.0204927233, 127687.55716874459, 142523.26195576633, 162549.87761466487, 181209.6970361021, 202587.4428835126, 229604.2253492123, 261556.23432803835, 300469.2494553634, 345057.0262281236], [3212.7411409849105, 7116.8553259277705, 12708.99857533099, 20378.911065150372, 28809.77521965145, 38580.83745298948, 50888.79106968211, 64676.42062334057, 80114.97184834078, 96698.76020161196, 116319.15397786074, 135286.25830643822, 156967.88879177443, 179115.72817019778, 204496.7611337091, 229577.03263126742, 261338.75352715372, 288768.9747995781, 320904.49170968594, 353221.7598151171, 390885.2751630033, 422624.9354828446, 459016.225757435]]}, "0.2": {"mean_square_error": [[643.2202688831386, 1365.9618828650116, 2300.8318897489444, 3521.9476391100443, 5017.172946270198, 6667.808445445831, 8527.318034752841, 10545.943296770476, 12795.016067934446, 15634.930774047778, 18154.488737416083, 20900.219880112643, 24226.63973860503, 27567.02640894878, 31108.72148617497, 35238.57780429792, 39196.83182531739, 43449.39668275027, 48303.9218396791, 52566.40108291012, 58004.54759163167, 63025.371776583466, 68506.87483824445], [796.8083771696587, 1791.5227648333807, 3113.520875819747, 5009.51121722868, 7320.58368437156, 9859.251653373369, 12976.662107813243, 16145.111468908399, 19883.25978674562, 24420.829439035933, 28813.183367661906, 33598.13564354263, 38869.13546359923, 44730.610023481866, 50928.499238924924, 57934.56302840741, 64762.4902682256, 72149.9403470927, 80635.49237384558, 87439.2940243803, 96669.61452489217, 104984.10764729077, 115065.81387043354]]}, "0.3": {"mean_square_error": [[288.30020672561267, 599.169747150951, 1047.9088080295446, 1592.621644004262, 2202.106581612977, 2945.048650413268, 3792.8017530268153, 4709.379023715644, 5706.2687403844, 6875.741600319202, 8026.327793160717, 9423.839561103568, 10720.584025291526, 12329.85069946835, 13935.554235834557, 15663.462446584434, 17297.39791459089, 19234.44010718573, 21309.947038144743, 23460.466018591876, 25561.64171139689, 27762.01234156897, 30167.055342064905], [355.49287059286746, 782.641649397455, 1428.339560334912, 2231.1325870204487, 3216.882107987894, 4341.699754690894, 5743.731272603468, 7223.176019919634, 8855.999407854779, 10732.469307035264, 12831.693720992367, 15113.712863269096, 17445.16521844064, 20012.99449307065, 22853.258363125937, 25759.69037970572, 28751.661151357926, 32116.18898329263, 35462.640720137955, 39422.65148255849, 43104.58028745117, 47182.11559892454, 51353.55503178353]]}, "0.4": {"mean_square_error": [[164.53458989397222, 339.7153575474447, 588.5397537869504, 883.9212974387016, 1243.9041777470286, 1659.9047585669268, 2109.237117671521, 2643.7893322145474, 3215.8828980749877, 3838.6640122474914, 4544.823792012708, 5264.856521818129, 6079.721151865445, 6917.758609122496, 7826.134438325311, 8783.64502051425, 9756.456480155479, 10782.517630143198, 11994.236742899855, 13205.137507179857, 14282.691039783687, 15504.991092956028, 16874.835354280876], [204.0598870287375, 444.2966365771912, 797.4247401435803, 1248.9393241814005, 1800.4399240650632, 2459.3217716233567, 3185.6669355331896, 4068.9430975958, 5023.548191020756, 6071.761065884393, 7251.286531180702, 8434.991379587342, 9826.634796843691, 11326.759419884793, 12806.692011958072, 14441.517586997634, 16260.272395464015, 17947.69358427721, 20050.516301694042, 22065.16779528073, 24117.368620990546, 26268.114560417856, 28739.811240168]]}, "0.5": {"mean_square_error": [[106.75219669321396, 219.9349264455774, 374.88677484343447, 563.7697642108018, 803.3785778293453, 1060.8390689451448, 1363.9472482115946, 1690.499540408523, 2041.726382176309, 2461.424192976569, 2914.4000188697364, 3392.6247403333546, 3863.6729738070385, 4373.071301116898, 4970.289704251612, 5560.475456610941, 6237.52286588387, 6928.560760787597, 7566.19106884436, 8334.54320471304, 9207.690031956028, 9951.763585946359, 10767.445025755556], [130.8932567938715, 288.31949790096775, 513.4770975432934, 796.1101506691932, 1169.6223294581055, 1571.1975907010176, 2059.7403959787366, 2586.6635889355, 3210.598184143221, 3860.0413663924405, 4635.303846910127, 5458.711921388701, 6255.283853805095, 7154.367550289074, 8187.433639274585, 9224.565413235283, 10367.19429979177, 11576.1638530545, 12762.858798215777, 14058.060874339113, 15534.582646289879, 16922.01034948196, 18323.048879951355]]}, "0.6": {"mean_square_error": [[71.94380890211391, 154.33696159812243, 259.9603486735155, 393.8249834621068, 554.4727225793047, 716.2938518337886, 951.5929238944523, 1160.028821055606, 1435.1125349312892, 1708.0200066091602, 2016.9319002317832, 2351.7912069011463, 2686.0566377321993, 3062.682346504181, 3472.0440237871594, 3880.358482569742, 4304.508328005844, 4755.666962495218, 5293.420063710293, 5818.459386408195, 6355.540772483785, 6887.416788454858, 7461.638505786956], [87.70425214946268, 202.59271071176067, 355.07832986332863, 551.5459518660673, 804.0720881896619, 1069.5749711845042, 1430.5192223640008, 1789.441831804635, 2240.0216685650284, 2695.88650904688, 3205.4785966809254, 3751.7231567674503, 4350.824911436134, 5022.800182863453, 5736.130258272942, 6373.381653528059, 7124.174525729346, 7946.478759629178, 8870.784922346684, 9893.193045581762, 10796.005728602222, 11786.461101685078, 12789.080919584829]]}, "0.7": {"mean_square_error": [[52.652065259539555, 111.31944539206512, 192.9565905582966, 289.0167621438609, 407.2758067998845, 545.806546708394, 693.3589317759711, 855.8659064697795, 1053.265792787921, 1253.1956763365984, 1473.7007023305123, 1699.7066266017052, 1977.9559336454492, 2260.3857400510014, 2545.6566500141867, 2847.6163783466964, 3180.4639349650142, 3520.856712945143, 3885.9525875684963, 4269.711615981623, 4678.705340596284, 5045.404584015096, 5490.507440414509], [64.74877636016564, 144.1483047326641, 264.1724984476952, 408.5758298699481, 592.8977372449388, 817.3793248023444, 1048.215860946328, 1320.6582446100083, 1639.1756446820575, 1960.9229156766016, 2336.710977448692, 2737.324896769558, 3184.445340975712, 3678.245348411298, 4194.422321103623, 4714.044649283857, 5316.649218267972, 5885.402111676372, 6544.5257656501135, 7187.692239686614, 7979.793382872191, 8607.266252941095, 9380.674827407936]]}, "0.8": {"mean_square_error": [[41.77587187892213, 85.9335011383535, 146.05584346243543, 224.3086790940364, 309.43080965744286, 407.7570165557831, 526.9830465123615, 662.8708709765009, 803.8225076703976, 956.1700507973652, 1116.1530224969133, 1311.7997109946473, 1509.6237492178552, 1736.3861367323425, 1938.0472527242732, 2185.920717373541, 2430.653937200465, 2697.9735432325165, 3004.0157638886008, 3259.752669388548, 3567.5758483516147, 3867.2730665583217, 4208.125914903469], [51.179541716982804, 112.30634594793943, 199.70434054043054, 315.85950994918267, 451.3819048487324, 605.6472987223541, 790.7054798041332, 1007.8601592387706, 1248.2288078883519, 1499.7676814193508, 1774.9355416423768, 2113.104242162799, 2421.6750142362976, 2806.526597348938, 3168.6820794104024, 3643.4006125996316, 4047.679185200253, 4521.956054131263, 5031.72311043838, 5474.414294187344, 6087.771624895653, 6594.528676931346, 7215.9425174226535]]}, "0.9": {"mean_square_error": [[32.32857981749558, 68.22630861862082, 114.23154739019186, 172.36541007864614, 245.58789052424612, 324.47898595973305, 419.4068757938616, 519.3690992270655, 632.9602546125249, 759.6197392464977, 884.742973735434, 1032.121340965249, 1200.1957019224071, 1356.288064029295, 1542.6155162960547, 1726.3674196163058, 1927.6894059745755, 2137.214935241809, 2355.1480946444, 2587.085030231344, 2801.9249244195075, 3078.255634528516, 3361.898189650242], [40.687285102360164, 87.93282834599216, 155.2277258716657, 243.5612396366141, 356.8511944973245, 483.7809232407854, 630.2625090818639, 803.0205665578495, 983.8681670680174, 1193.7922403380658, 1420.6690215133447, 1664.0760053202873, 1937.6996860969614, 2217.7169311717716, 2556.4539977705144, 2846.1649858019646, 3187.2517841303506, 3574.102078256701, 3956.8662709420664, 4376.693454386405, 4756.490438060052, 5249.820499203564, 5739.503298340815]]}, "1.0": {"mean_square_error": [[26.70080109330054, 55.94421960319724, 93.4628528764294, 142.35755488492106, 197.13367263854056, 265.2431400694355, 340.82837828149127, 422.1522363376485, 509.4907524722604, 614.2827817720045, 724.7338977526757, 835.4767043487951, 974.9451225108013, 1104.8506141216837, 1248.0320196938287, 1406.3264256126163, 1559.179891106798, 1729.3852182802796, 1897.3968584938243, 2100.839247153839, 2280.2905271412715, 2491.015796201591, 2691.6556959471254], [32.83514861049582, 72.88740314626705, 128.05986649813588, 203.39896464818028, 286.82705219135835, 398.76000049615044, 516.4287905969703, 646.6799494684893, 795.3796157812366, 968.3217379934745, 1153.0351437850138, 1349.2296237211938, 1566.3274856689134, 1797.702568193432, 2063.7596473874137, 2323.831677589202, 2597.676687626112, 2904.552472411726, 3188.6281769739007, 3522.4514450726406, 3851.3841754151254, 4221.709846994299, 4634.819420083523]]}, "1.1": {"mean_square_error": [[21.65762056001121, 45.61500282461931, 78.38608282753998, 117.98134688084542, 163.47258871723884, 218.75863295136463, 277.42261783769925, 348.3356609425104, 422.8496300374558, 515.6083035140772, 596.8928398621788, 698.7763041561305, 800.1709038433773, 916.3622662160317, 1027.0907295418795, 1149.073512893627, 1285.9470589868677, 1433.6722838976552, 1575.2725992111223, 1722.8949872512721, 1878.5962583678934, 2042.7205719553508, 2227.5006576070837], [26.64909004673572, 59.71921605527666, 106.68843436166365, 166.89046948812995, 237.24410768595416, 322.81406189930516, 418.8941616888061, 538.8354631800414, 662.5946847159382, 805.284436915567, 948.3695525661412, 1124.5878802664156, 1297.9535260996984, 1482.16141019227, 1691.7374699837283, 1905.9195699350905, 2126.665075145604, 2389.1142884699175, 2635.4383409522784, 2913.011905382715, 3201.767699793574, 3485.5581972088194, 3806.0164188476024]]}, "1.2": {"mean_square_error": [[18.140849020444932, 38.211006431283366, 64.34264132944348, 97.71262141056853, 136.77004616130395, 183.41240182654658, 235.03071711241597, 294.909784127876, 356.2748132133492, 425.6626778562303, 504.7080821656443, 582.2842030133825, 667.3377752671436, 759.570444771645, 866.0387017171433, 968.0468478818315, 1082.125239367009, 1200.564456027751, 1320.08989297177, 1439.1604906446696, 1592.150086378358, 1717.9656611878559, 1869.0457320223402], [22.285060527859983, 50.34093466515938, 87.98658204076976, 138.78107176072183, 197.4624229888972, 270.7482937155345, 349.01536368662437, 450.92731848663556, 554.5652613418024, 672.839860134304, 804.9192520591996, 934.173395124714, 1080.7916028033246, 1237.4689672703748, 1431.7479490034775, 1594.3285864100214, 1789.133782932459, 2006.3461794929065, 2235.8192228248054, 2439.4658658331255, 2716.594669672227, 2911.1260871532663, 3194.267275559096]]}, "1.3": {"mean_square_error": [[15.385386768195053, 32.66544455089307, 56.51639887805892, 83.75585407724279, 118.70226147674205, 154.7881043453625, 199.53670336470753, 248.75881773991512, 305.0611700645373, 364.8677708041241, 427.3090524334737, 497.77394243497065, 574.4998970961027, 650.5958892303667, 740.5174456890196, 820.3006074621802, 919.6462725404486, 1010.3915137073952, 1126.0834293416476, 1236.6957087405744, 1351.3491203737412, 1469.6904859341892, 1592.5610291613095], [18.943557980883607, 42.73548624447968, 76.65930434030294, 117.68291526745395, 171.41877207239003, 229.76845818258906, 300.89192265954347, 383.6503131047429, 474.86457646679224, 574.8940773380169, 681.4243980578497, 802.766774890854, 937.5035933093935, 1058.2013681201709, 1218.8296998860794, 1363.29061360472, 1535.536302646537, 1689.890160630893, 1898.2552686981749, 2093.034958254416, 2291.57753179164, 2492.2292625278233, 2718.8729048916252]]}, "1.4": {"mean_square_error": [[13.347203361043954, 28.584493422328396, 47.6523743450255, 71.34776645700727, 101.31701424937488, 134.08661629186923, 173.3615683091232, 215.49589330421603, 263.7398652350341, 315.3705196377853, 368.2240278007817, 431.00680006089453, 493.46095121946485, 560.5290709072684, 634.6616885970672, 710.9657778580438, 798.8658723997535, 878.7687457261014, 978.168105475475, 1064.2237205673657, 1161.0209829096282, 1269.8977067214514, 1380.2442383561752], [16.544993811624636, 37.225357279145385, 64.8434131576875, 100.51148026984859, 147.18543685768296, 199.23385903374353, 263.887179359047, 332.36378563068564, 408.6319248037998, 500.0306804132282, 586.0847535402369, 692.920865793045, 802.258694308445, 926.5867978089441, 1043.330799211087, 1179.9016782802937, 1333.0429558658402, 1467.5477863693134, 1634.3960050685193, 1798.60686003746, 1965.2685839551013, 2157.332290476046, 2371.4338374076783]]}, "1.5": {"mean_square_error": [[11.411960441602204, 24.779060241735554, 41.26995666241885, 62.63266880897902, 88.31737113081296, 116.91883036314246, 150.51256684703844, 188.33517208414736, 230.85795113205896, 274.61178521266527, 322.6659651277449, 377.3445597127681, 432.7320934705161, 491.4596207419375, 557.4429673720833, 622.1307310850976, 694.6236335472727, 769.9042270129747, 847.1621421137474, 922.1980956836017, 1016.4173103081008, 1104.1944463021568, 1198.5155399900236], [13.991061554191448, 32.333749886608125, 56.41277597270841, 89.6306316330256, 128.4934814119934, 172.27262551843816, 228.36253912586523, 291.14941212418455, 358.05723017273124, 430.76127867959383, 510.7779297555659, 604.3665800552398, 700.1730807207819, 804.7438336103336, 908.1401663723067, 1037.7865568522125, 1156.254095187646, 1287.9236588271895, 1427.4900678994218, 1566.523090655575, 1723.3516895197447, 1879.9034025573228, 2044.736562222107]]}}

==> data/gap-topk/GapTopK-BMS-POS.json <==
{"0.1": {"mean_square_error": [[2412.1972453539697, 4800.117789939013, 8006.3249608178585, 11983.356644541662, 16711.11466677357, 22181.575542419116, 29049.44763864079, 36037.946530192494, 44095.00283549294, 52742.26905933241, 63920.928886490154, 72860.04779322425, 83303.79022067158, 95772.79379149684, 108275.83387024369, 122899.25206470262, 136275.5118647702, 152126.27419655092, 168723.58289285592, 185793.34224735983, 202872.4629405648, 220903.65878803682, 240490.3392241834], [3268.40735418241, 7143.980367800024, 12877.554897908809, 19925.24882715331, 28829.9668857328, 38648.54075870448, 51201.81503570938, 65200.664521086575, 80078.33807325042, 96409.74763529748, 116494.5969511536, 134752.40061577724, 156376.80205541768, 181390.4209980931, 204115.5849325291, 231830.34385564126, 257003.4943321413, 289561.18697531195, 321754.4588706766, 353482.09624143335, 386963.90020757023, 422793.21484650637, 461356.52786963346]]}, "0.2": {"mean_square_error": [[599.1775879466059, 1202.2290271846266, 1998.7763684648774, 3003.9934050819747, 4178.471402273798, 5592.764469621823, 7183.740369023861, 9059.812824314617, 11030.998110548466, 13128.520900472478, 15698.665939142875, 18167.19511294331, 20958.205361273856, 23923.598832390748, 27286.57892774871, 30403.015206591415, 34228.44159271784, 38102.077018191856, 41846.20723810295, 46106.873752572385, 50732.2770729017, 55122.74551266122, 60375.31961227515], [800.7804818918878, 1814.49616321693, 3202.9028882223793, 5014.8930011495795, 7157.922731907653, 9841.583832354789, 12809.1949185944, 16241.431046458822, 20077.19855349195, 23949.552848933934, 28689.808212273783, 33710.26046903284, 39198.416782935026, 44255.19255847189, 51624.50579385121, 57476.53238958956, 64997.02189867712, 72582.29996241952, 79748.59476642123, 88146.2077255962, 97031.80785350809, 104962.24029413183, 115364.11638769302]]}, "0.3": {"mean_square_error": [[259.53464022853177, 532.8487575300302, 882.1955257251933, 1327.0825659493587, 1861.1479697784, 2478.0827463065775, 3190.3151642609323, 3989.1511189058856, 4906.887600570697, 5873.2085872179605, 6970.67272334919, 8085.188425696819, 9328.998081194648, 10705.785005094267, 11978.058836886477, 13546.620237079904, 15128.122504210392, 16784.502800615144, 18614.32112874049, 20470.606161438674, 22449.639622786806, 24626.02151259069, 26583.542619504417], [345.0382281669173, 806.4313974628682, 1428.5396661451725, 2188.2958547982576, 3180.488561537433, 4361.774159926931, 5654.381564637577, 7185.868511125399, 8936.256912498518, 10787.347271576153, 12853.699448801512, 15014.195004246334, 17414.101022322084, 20030.041868985034, 22668.290448480242, 25600.42120479823, 28448.839487462854, 32080.627952258736, 35748.921514893314, 39233.56541433489, 43003.932909522024, 46891.56868798989, 51019.44694098844]]}, "0.4": {"mean_square_error": [[148.2869433303592, 304.29680838904756, 500.6675846319455, 757.2330131287442, 1046.0811721596422, 1403.9480472097991, 1769.4410076385393, 2270.915828942172, 2755.35569778903, 3294.569418260181, 3915.127586599724, 4579.436889597936, 5272.1675195836, 6015.655486183788, 6763.300155476856, 7641.201325792366, 8510.97731444012, 9549.283278533701, 10504.79616969411, 11583.716257578184, 12653.465454414414, 13741.015442342905, 15151.836030119499], [197.37649027556873, 456.60860953198534, 809.3736940355016, 1259.8705213440962, 1796.129010848373, 2458.5792807479975, 3146.4033641695764, 4066.057327534397, 5011.013477351308, 6089.521127205655, 7218.843602430283, 8509.388981672846, 9834.217697306249, 11373.086280416834, 12782.957752596261, 14425.555180122808, 16092.362501531523, 18082.786761816733, 20064.98855531794, 22192.823939098267, 24361.997814210885, 26315.279265235058, 29064.60939749841]]}, "0.5": {"mean_square_error": [[96.82121105612809, 190.66652068744872, 323.29363368204315, 475.9185942976389, 672.4128390583066, 901.2887785850533, 1162.9334339429186, 1433.8560059527883, 1769.6681491915792, 2102.3480372758413, 2483.5336210339133, 2918.8433391178637, 3368.8059358686073, 3822.1520387834757, 4313.2101566726415, 4891.055618260332, 5441.096910760903, 6049.278849911347, 6674.6211823306085, 7417.776994626446, 8104.675768125294, 8817.129473427203, 9662.315755354604], [129.21519037107348, 284.31622580730954, 516.3682611010648, 794.7637909801472, 1151.3506237846213, 1580.5372707226468, 2073.9263071972514, 2570.72937209362, 3201.353055745494, 3846.620218760294, 4576.234422424962, 5415.282086925114, 6297.314938880419, 7203.636606732047, 8138.797120134592, 9275.277557932419, 10300.852939863193, 11457.992149294452, 12708.917747073663, 14240.2299457735, 15520.102636420133, 16850.03150602941, 18525.934728227894]]}, "0.6": {"mean_square_error": [[65.57077664626863, 130.41077010109703, 220.2741435909247, 333.9111284919734, 475.615959657589, 627.5932215807358, 803.1890694624329, 999.8387752162511, 1222.2670339047256, 1473.5136186550926, 1727.8738041548618, 2012.2801147323157, 2348.0185885516808, 2670.572325011197, 3026.7014469441024, 3400.2450994701453, 3821.5001234689234, 4204.079280259137, 4679.500810733318, 5134.532103256079, 5664.834409666154, 6171.2438783504895, 6655.261138483404], [88.39498609183123, 194.586742876482, 352.61555743702246, 556.2865111691478, 814.9604648300694, 1091.7925331063825, 1424.2504700113907, 1813.0382700795174, 2213.170923749594, 2704.1261580249393, 3176.818558428099, 3717.3575996120585, 4360.324774640279, 5015.671140726698, 5676.078584881525, 6411.624841432712, 7239.303772322856, 7992.58863248623, 8861.768540068031, 9804.453773523257, 10790.481072236335, 11757.861266020122, 12744.879564852645]]}, "0.7": {"mean_square_error": [[48.54633845221064, 99.36778243094729, 164.45040079337645, 242.97602595431013, 345.7319618124781, 453.42657870663066, 586.6483976706006, 724.9875685385466, 907.6592193777997, 1086.6245818375241, 1265.8704361325536, 1490.3212272622397, 1715.0716448793062, 1953.9018567681082, 2231.4031356527153, 2492.806402476133, 2784.9837232729597, 3098.9208668696047, 3442.6692782448044, 3750.6843610601277, 4114.792716289371, 4533.399636684093, 4914.459771105936], [64.52561264685711, 148.99357925616874, 263.8405382489787, 408.74955396316017, 595.7443157695823, 792.9057711506009, 1038.9348087868314, 1289.6350162926137, 1633.5224622690407, 1973.3629877206288, 2334.695603963057, 2777.431397401998, 3207.6766630816196, 3672.6638813442937, 4183.958940229968, 4738.186149426881, 5251.618958706189, 5905.473212699103, 6536.685517647206, 7191.299349609356, 7906.776382735981, 8632.525152968868, 9434.666092094594]]}, "0.8": {"mean_square_error": [[37.25078264293037, 74.87624716263356, 126.94033317103924, 190.85573133804922, 263.66299618238475, 348.42678079024716, 448.5372992616761, 564.8627230679858, 685.6890379864477, 821.7942486341254, 976.6337090399855, 1139.7178113345192, 1312.1299288339671, 1503.5099563615395, 1710.4362435593837, 1909.4269369240615, 2142.3961600794173, 2380.555630296682, 2639.8215861380754, 2903.105265267315, 3152.2817044874328, 3462.8624369887016, 3749.157129728204], [49.66726012121876, 112.60418390402322, 204.07330889213634, 315.81629626473193, 446.93296878397285, 609.0641011146917, 792.7903764345593, 1019.6669310789426, 1251.4899296258757, 1501.6262445264963, 1797.3544926652783, 2128.7382635836607, 2444.1909842577984, 2828.214987036606, 3209.6054922135945, 3586.76768846456, 4066.613896963712, 4495.810425793041, 4996.609179410489, 5477.508427711695, 6043.479500153982, 6650.056829138323, 7211.876401777682]]}, "0.9": {"mean_square_error": [[29.59630901031891, 58.56193394713762, 98.83793331831765, 148.05507650886625, 210.51725105836013, 280.40650251813656, 354.8522146445868, 445.13985782213507, 542.5069750746276, 655.5261912862819, 770.7211150208876, 892.076241691679, 1039.1559656205195, 1186.727873447621, 1345.8415127552328, 1517.1094268205775, 1689.270695502853, 1874.6296601305407, 2080.686428635341, 2272.9606067853047, 2493.3908207095774, 2719.8697567655986, 2970.016185550164], [39.75718588335302, 87.53265761084317, 159.48263330235105, 247.4406680359039, 360.1638320796778, 486.6920172838566, 633.9825171977767, 806.4825296036464, 981.6212862570513, 1202.039121097612, 1413.742925408896, 1659.2447844562919, 1943.1008182213452, 2224.642406836584, 2549.4481706910483, 2864.441178734942, 3201.2146717237724, 3561.9511086819684, 3948.803664840418, 4375.93836596713, 4729.8389437198775, 5213.565785452523, 5685.188573209053]]}, "1.0": {"mean_square_error": [[24.227654844910987, 47.740972207208294, 79.61036221541141, 120.18945507833455, 167.89078973571515, 224.2633386107272, 288.9412705121629, 363.2951062130885, 435.4898920607358, 530.3365711542874, 622.0587606661419, 725.7379872120118, 838.0605477084823, 956.2463426800421, 1085.6518612184364, 1222.2132549107628, 1372.3232292361715, 1510.0248362841714, 1686.353191950457, 1833.7858859932658, 2022.9066620556612, 2210.82096301448, 2404.3344568650004], [32.04451271595677, 71.56032676967463, 127.80151978820872, 201.96014336878002, 288.60124780236964, 392.64175799469916, 513.9638026552867, 654.7830507281393, 795.4300122801475, 971.2592593354432, 1142.7898345630551, 1351.749734452438, 1556.124839421313, 1802.438385277836, 2038.193892535833, 2318.6716015541365, 2609.186798529536, 2872.4427998946803, 3198.1621497016977, 3515.3362163049183, 3860.024259486223, 4255.783929720629, 4606.431217559644]]}, "1.1": {"mean_square_error": [[19.513526312942222, 39.51675533066748, 67.71874769610352, 100.14652451177567, 139.048592634231, 184.98455593346347, 235.4209347522871, 299.8266970326811, 361.3142949306449, 433.4370821367928, 511.4383779077094, 600.1712012938067, 695.8681736646834, 791.5516334111616, 895.3488985076422, 1015.275153625257, 1122.9389182127634, 1258.536865797223, 1385.1810725678038, 1522.9730767785009, 1668.338571888732, 1803.270711833708, 1990.5635539875966], [25.73764608104123, 59.28044922434193, 107.9876270550519, 167.0207633048626, 238.5702206833737, 324.3499624425296, 425.0412563083069, 536.9417267706967, 654.6385498953903, 796.7290970026086, 940.1040558475256, 1115.4367556351106, 1293.0685395287, 1483.8206359809305, 1678.804027664743, 1908.5715705677253, 2130.822500928325, 2394.666250904669, 2630.567034147496, 2892.8344834218174, 3206.4264225406478, 3490.265419843334, 3813.558874869788]]}, "1.2": {"mean_square_error": [[16.90001618003834, 33.59757305285671, 56.18920783290997, 84.25012000106966, 117.61882043706859, 156.1964101896227, 197.58013611305478, 249.40409598268837, 301.85936018214056, 368.7447583477142, 431.91770631653185, 509.7536270543033, 582.0040972080268, 666.502836624545, 754.1019977064253, 850.6694711332372, 950.2081801756968, 1055.609454434187, 1167.6788220878666, 1281.9978391380628, 1403.097292091431, 1517.1368799386703, 1654.4435867436948], [22.49606392155555, 50.4063204628944, 89.69796110314005, 141.35057676652275, 201.626388862612, 273.0132705721946, 352.5857354091217, 449.02917487919797, 553.0322524244987, 675.8184785122372, 797.0245836013968, 945.055276812039, 1086.7120556668765, 1251.1927003141577, 1421.8968916435763, 1597.0053271417753, 1804.755280751239, 2001.0932559842781, 2216.213837243457, 2438.826551258963, 2673.985790937245, 2896.3560489182746, 3180.8345339121715]]}, "1.3": {"mean_square_error": [[14.156114366076794, 28.072286326748955, 46.43897178773816, 70.82896969539983, 98.94774249578747, 131.29455845114802, 169.73592154420837, 211.53355481468722, 261.5598919967069, 313.7004211601507, 371.5434890580669, 432.0537205570326, 493.7455168019938, 571.7074266414988, 649.6500832381898, 723.0983927413555, 801.9267385730856, 900.3493755527368, 988.6236753864955, 1091.6020297672244, 1192.3710404300596, 1304.0615070844922, 1414.1120705523947], [19.05752557488845, 42.25330571262691, 74.83220608327156, 118.08439946130868, 169.20354778629297, 230.6140151563438, 304.9437372393247, 381.038984760433, 475.28081148781405, 580.2175947212736, 683.8107031179283, 799.5613636669805, 932.633249594046, 1065.891248368398, 1219.705458008943, 1359.6520543672214, 1529.5872827237333, 1724.3603648010285, 1878.589864776716, 2073.505146153198, 2282.5145746967355, 2504.9679699307703, 2723.693411895173]]}, "1.4": {"mean_square_error": [[12.2397276493851, 24.36546555129209, 40.16522830096829, 61.32010192636717, 86.78009964946021, 113.74531050834847, 147.0796525526836, 184.86357326809338, 222.28505985992547, 269.5143489054909, 318.7010520217208, 373.5788996048429, 429.33067727130856, 488.0137697275929, 553.7851782249738, 621.8233439951831, 699.2959572353446, 774.7748286509899, 853.8324798150893, 946.971121663651, 1034.1738120653163, 1126.7998717770586, 1227.5852539786347], [16.340782084527135, 36.558194123276245, 64.14429468488878, 101.8518220838832, 148.4617708323154, 198.59901430853094, 261.16424439734413, 332.74607433275537, 403.34846024625585, 494.5747212075079, 585.3895627573482, 688.3360756175518, 799.6011088063374, 914.6561402371494, 1037.9299906971758, 1183.193948134267, 1319.8640321489715, 1467.8794761610409, 1622.5538078715724, 1817.915269319457, 1976.0381016047475, 2151.5040821093316, 2344.282847981699]]}, "1.5": {"mean_square_error": [[10.896116294882981, 21.423869499191007, 35.255032632280674, 53.01110860411042, 74.17893933411821, 99.12851965222542, 127.32498008318191, 158.80643596333252, 198.40544761653683, 236.187832836854, 275.9411791215443, 322.2935296303552, 371.90997772535906, 426.55201270255844, 479.58139786622115, 542.8862611691183, 607.1352946614123, 673.3328124337098, 745.701762492412, 820.1807341933899, 905.4621377451588, 980.4164735701263, 1067.2056993044641], [14.603195720746543, 31.616362272916945, 56.0154349163344, 88.49149565661436, 126.76563998037376, 172.74898519930028, 224.6316562374124, 282.51261417977145, 359.76339191728727, 435.83275686983865, 509.8846132264322, 598.5963326245379, 695.7880566087792, 797.9613943218162, 903.5878595791787, 1026.9837584863194, 1155.6382678912646, 1284.636052280948, 1419.5089308866263, 1559.658636775196, 1726.422729641575, 1882.1740248859112, 2040.06857748403]]}}

==> data/gap-topk/GapTopK-T40I10D100K.json <==
{"0.1": {"mean_square_error": [[2434.9371702442777, 4870.137150708751, 7962.57151144654, 11981.065607952607, 17024.16193654968, 22204.81087267395, 28824.543980000628, 35789.87208970215, 45153.60575485661, 53098.07649988004, 61828.26376821192, 72449.36293015289, 84078.14206586182, 95488.14579183783, 107976.22462071304, 122719.69520439036, 138167.8208469509, 154854.558642406, 171556.39215618605, 188939.7256088666, 208595.37121032248, 230184.39593486692, 252084.9648030558], [3275.1665358321725, 7275.703125593061, 12776.52749331038, 20032.835593200918, 29484.10785816279, 38874.58795599795, 51174.59519323066, 63662.78333482046, 80472.47810620192, 97367.9861778821, 114166.5011378908, 135507.34596269557, 157174.93136194884, 180274.94102781094, 205061.5555457659, 231617.64879196105, 260397.0650815404, 290829.8726380733, 318280.63174477476, 350546.4674692151, 388293.97853281186, 422472.685049074, 461549.0953778795]]}, "0.2": {"mean_square_error": [[604.1310406240369, 1199.6934998624833, 1974.1388161170553, 3006.7707225320173, 4164.847141112159, 5584.3827382897, 7134.330946054779, 9065.888007534812, 11209.224790051943, 13211.738882003157, 15342.064448213425, 18033.328211745422, 21186.953550387956, 24299.818898580837, 26933.358929324037, 30436.633349483585, 34287.73946104454, 38373.11905973968, 42285.260435000375, 46488.79151869276, 50533.96059331455, 55414.661383048275, 61034.14316466248], [812.195559600701, 1794.9355199481222, 3202.9863368882307, 5091.3490519028255, 7139.902513908559, 9811.855492055343, 12792.5185973269, 16326.689162216138, 19887.326040112213, 24430.842242710514, 29000.15152456823, 33533.90767576897, 39059.588758689686, 45437.90439774187, 51317.909476365894, 57852.43981700788, 64870.280433490574, 72099.8361798952, 79635.32382817328, 88054.9886101429, 96704.18004446289, 106172.10228783204, 115539.19546309533]]}, "0.3": {"mean_square_error": [[265.35436188992077, 522.0632928423954, 892.0706489934837, 1335.3545395010758, 1852.7953478254453, 2526.035170913882, 3154.936989100145, 4018.6963320739324, 4972.373828366181, 5865.096611576071, 6844.69741059337, 8097.857709771286, 9376.329163027274, 10685.108684456523, 11983.992774310938, 13594.585389720009, 15181.9029419733, 16900.319793669005, 18792.41916007388, 20698.940740708284, 22419.31428966821, 24402.36033970605, 26913.97925170892], [353.6351323983798, 791.8178730841457, 1418.45440107665, 2223.4339160747704, 3199.0781375566185, 4421.2558565225245, 5594.3650790346655, 7255.25546261703, 8990.735830214902, 10793.526890104939, 12792.715550571673, 15101.253921917101, 17422.265544421618, 19958.723366593124, 22837.53470260882, 25760.020424038386, 28897.426485569562, 32088.232721109158, 35726.448125920346, 39282.75797102102, 42716.44871478497, 47077.256632125434, 51379.42306667755]]}, "0.4": {"mean_square_error": [[150.1077811093391, 297.38648499435413, 498.4150595684275, 745.9426872236695, 1059.0410875088528, 1388.7903475403066, 1780.1686097283098, 2252.2169425184666, 2735.0902100330077, 3305.4971018002816, 3845.9259853107988, 4548.862769968752, 5310.893531132951, 6050.944145102873, 6784.2978173284355, 7619.640276559904, 8502.169378114631, 9485.22883318076, 10620.8992899309, 11525.584770969548, 12606.799240209044, 13713.52191691833, 15128.901998705112], [201.38624604511116, 445.9923028306778, 801.7103684499464, 1256.4219898713263, 1798.3717764139492, 2445.3018846336513, 3164.7991746309526, 4071.7875852800034, 4943.152170307043, 6029.233124746543, 7155.148606027297, 8453.193577461412, 9891.816515311928, 11218.773552726974, 12800.361643100125, 14442.919498398209, 16149.10115974819, 17961.96723100147, 20224.36818713108, 21785.035772286545, 24148.573620890114, 26281.79855207522, 28855.099111804604]]}, "0.5": {"mean_square_error": [[96.68530938755634, 192.11155969232192, 317.5192091065578, 479.5636234824674, 673.4018988149234, 895.7548007254736, 1144.7484915294324, 1428.550199995004, 1756.188117121935, 2107.1236520511297, 2485.9517572750174, 2902.865260488942, 3334.044383030928, 3861.7716761311217, 4356.9954463888025, 4948.209000285544, 5455.367123528971, 6053.473787262659, 6806.5717535082695, 7390.45898419666, 8027.597442469846, 8797.625577670835, 9706.401124592574], [127.90593248827976, 286.7453592620086, 516.8734954679635, 803.3822987741042, 1154.6180087223054, 1568.0988095650905, 2026.4446434110946, 2572.308800358952, 3191.0301882897597, 3860.9382664822297, 4607.355522199288, 5415.86488963592, 6253.629061348018, 7222.4548207694725, 8287.835284606384, 9285.854174170308, 10291.96656884106, 11476.989589211465, 12881.467404126559, 14031.687107078138, 15461.034623964095, 17025.962754824883, 18448.689069957538]]}, "0.6": {"mean_square_error": [[66.85175820935372, 135.59451535535825, 218.975296330526, 333.06371610019534, 466.1497527275023, 622.1894926062708, 796.6555552029224, 990.2929733715853, 1231.008998928459, 1465.8164882030876, 1724.26786193853, 2006.088335348169, 2344.733393073734, 2653.9110092859532, 2995.270217679404, 3382.2607134002537, 3809.80479492495, 4212.978625154055, 4700.324825274445, 5154.661494312466, 5571.008183981469, 6114.93374026222, 6691.876105919892], [88.98461392554707, 203.15438792638133, 351.23055050628824, 557.5189573247895, 803.5652408766155, 1098.9641735218413, 1405.7901389053998, 1783.6249557421647, 2223.985765418372, 2690.1448805065993, 3185.569578338013, 3724.51445194076, 4361.282501656861, 4968.663161802407, 5652.917302382156, 6349.837961981207, 7200.667469462137, 8040.144951862843, 8923.153003563988, 9823.88508550842, 10702.3257418043, 11746.39887577116, 12803.136302395795]]}, "0.7": {"mean_square_error": [[48.65831604819908, 97.17337879934006, 163.22725927384195, 244.38431933207758, 339.3653281303034, 459.9999880294703, 589.3337878108426, 732.8023952970266, 893.6411542117419, 1084.8286218108383, 1272.449755127416, 1489.2603455576916, 1712.535506791073, 1967.6363914949163, 2220.949570819789, 2493.6109047317495, 2802.0026914851496, 3120.9338396345006, 3439.1110204837696, 3796.3279615904935, 4097.927399732357, 4507.821418853516, 4896.680977821358], [64.75718605656691, 145.42962061631528, 261.1522875577988, 405.5253382453903, 585.1362047282581, 808.3025926489217, 1048.8454404211584, 1327.9035594065922, 1638.1335941639454, 1973.9237020671599, 2335.254553217408, 2758.9203330347636, 3213.4494667208473, 3664.687458544346, 4191.7167666982405, 4747.613584603493, 5315.849230804808, 5938.285399539284, 6540.985755114197, 7231.315016824342, 7908.8838849393915, 8626.960575471176, 9439.335899670485]]}, "0.8": {"mean_square_error": [[37.42659398663483, 74.74697026956379, 124.2691902752704, 188.71177197206424, 260.6407509008446, 349.01884303588776, 448.3863217806142, 562.168064838087, 689.5553149510645, 825.4147683126407, 967.8793128060007, 1131.4393895683338, 1312.7889418130317, 1497.3899611931577, 1708.6654009142644, 1903.6290162080911, 2134.070778163162, 2358.5512807016103, 2632.3175344823494, 2921.766141759283, 3112.574790902511, 3442.3266194541707, 3744.2970488930805], [49.884405398732866, 111.20493634783679, 199.63499467453332, 312.4478718456221, 445.18974953112115, 610.7737899860248, 796.6559541992078, 1009.6547776626325, 1259.2155268956403, 1522.82401159401, 1797.4389472253117, 2113.0792409992287, 2454.0106314582604, 2806.271849200826, 3209.5967650106736, 3607.068279172676, 4047.41133426011, 4496.113760297377, 5022.084328569531, 5531.594201284434, 6035.761766473207, 6601.113779471886, 7194.314476352918]]}, "0.9": {"mean_square_error": [[29.222324360815772, 59.71088113123926, 99.52208938630143, 149.5202576762417, 208.494333264167, 275.73270660291456, 353.2666963627245, 443.2840429036596, 548.1088935107905, 650.3406380805881, 769.7372349973983, 904.0056910685183, 1027.7353710102686, 1183.9309939775142, 1338.9246450527412, 1511.1633073680841, 1685.012881410929, 1878.7967973260875, 2078.9464636726143, 2304.457802024757, 2468.0856917960714, 2734.364197302367, 2987.475930934881], [39.17957559532731, 89.1622166899442, 159.05391061746246, 248.07662421134867, 356.0628970757509, 483.9285546114104, 633.9061954863598, 798.0378382107235, 990.4281554494563, 1190.818198462518, 1426.9875462796422, 1676.0652386142972, 1912.7531869200386, 2220.338229427282, 2507.2244364162602, 2870.209201417909, 3199.520317822782, 3557.3865544623964, 3965.1475796366194, 4348.795496040846, 4778.467560089374, 5284.992547644077, 5739.695416573351]]}, "1.0": {"mean_square_error": [[24.37426289091537, 48.45059909848544, 80.73766036717154, 120.42258124547885, 166.77267625205724, 224.49105419311854, 288.7632029711307, 355.7659551153628, 440.55982515163123, 531.7298686066274, 624.5852069000945, 729.5559742760263, 849.6896974601364, 960.7192804599566, 1090.0703093300783, 1232.3313869307467, 1361.3149569096297, 1516.533199131144, 1689.893717116366, 1879.6607540902532, 2007.7072770469174, 2222.49489133161, 2389.9139591072576], [32.60036307145509, 73.01818871658254, 129.03206663829306, 199.90701683926895, 287.25570721219293, 393.1632209394494, 513.4483479311593, 639.8610713902563, 801.6382898073696, 983.2620392896082, 1160.534294194506, 1350.7101404472778, 1588.538697255724, 1799.8988294856251, 2039.095795917432, 2328.0605644960874, 2584.494124959608, 2887.354258363703, 3216.8167846532288, 3575.316774637682, 3899.4071881125724, 4227.323438020067, 4577.154921730866]]}, "1.1": {"mean_square_error": [[20.203980856314292, 39.646418265777754, 66.78223821685813, 100.9938864647162, 136.4740056196853, 185.2648907953896, 238.4579269086061, 296.2836111055771, 364.09190759894994, 443.69037865555407, 516.3062763791341, 597.4560989783739, 695.5394891215232, 792.7920323205118, 895.0430999908624, 1009.8469619882748, 1138.9585818403314, 1252.9158003817142, 1393.906846765727, 1540.225418092295, 1666.6907773280136, 1832.9278993442117, 1983.2279265612797], [27.126253524195782, 60.23056752511765, 106.6988393239679, 165.7820811823698, 236.18271185623797, 324.88656075172696, 425.8411763878373, 536.0002471989961, 661.2474359070532, 810.318125703086, 952.2659570436906, 1103.475605348817, 1308.9886738247938, 1497.8956475574776, 1683.4928349894333, 1907.1920048219934, 2146.3919233912306, 2382.0774392874264, 2661.303663738615, 2928.4977409108674, 3207.3817109003803, 3509.485086275366, 3800.5430347322285]]}, "1.2": {"mean_square_error": [[17.006079941457948, 33.67729234861486, 56.105743235358304, 83.7000073683347, 116.54755646358866, 153.7248958018112, 196.99536145659627, 249.29961625027684, 305.8305377550767, 363.7318781080067, 436.25426025888186, 503.56479081877546, 587.5084184361411, 664.1039368303626, 752.0581540192543, 852.9116615254156, 951.5445270687014, 1051.8569535471245, 1163.9002677954786, 1288.2375162141825, 1405.15776472191, 1518.9318482094043, 1660.1634792070945], [22.698891265671453, 50.201467491238965, 88.94003499855415, 139.77070732488096, 199.0991159791548, 269.59668373431873, 353.3081703309606, 447.7640636054423, 560.5970736166715, 668.6910382153468, 805.9189014206245, 938.0822759649245, 1094.301804755089, 1241.8180966555321, 1415.2838201543577, 1600.2718512978465, 1815.6367667093155, 1997.769886917989, 2194.4857568607854, 2438.0057672420608, 2696.311946482, 2914.7185629067285, 3189.8786359353294]]}, "1.3": {"mean_square_error": [[14.216490609398187, 28.54301797330599, 46.995784755326206, 70.74517997322376, 99.13622277919714, 132.0382457113375, 170.61513141799836, 213.22842511963714, 261.0787575020278, 311.87174625069986, 370.7539667446978, 429.732073776681, 500.4628184837888, 569.1450160777358, 641.4749897828623, 726.3985249459591, 808.0904349401486, 898.3820916830324, 996.6437563302561, 1096.1813192232785, 1190.8781670070616, 1310.4870337745947, 1425.891414188177], [19.158204426887004, 42.23778762634293, 74.96240618054914, 119.49119897535944, 170.4242362570066, 229.22697671014694, 303.2289563882394, 382.6096885703525, 478.30463262233326, 574.6394113355271, 681.6388489668929, 797.2222990266146, 933.6638022953972, 1072.8714424628802, 1204.5772889751368, 1366.0345232457194, 1535.0894517050617, 1722.3121978521365, 1903.0765486668527, 2077.5309294592234, 2294.6237587286832, 2519.7466341893232, 2745.1932736278927]]}, "1.4": {"mean_square_error": [[12.297583098729184, 24.567039437714826, 40.08731545693432, 60.33937607550662, 86.20957879808165, 113.13747213501351, 146.55921984071898, 183.10336705618855, 224.32115062961913, 270.08900995823814, 319.2945168359897, 372.115051133857, 428.5197214841264, 492.17969329544957, 553.8322959418401, 624.0094288721945, 691.7463410167919, 775.0196206720408, 865.317059973497, 953.271412394378, 1024.7265351336678, 1124.378705265133, 1229.514545217597], [16.2639755307846, 36.96735961603851, 63.96575414243948, 100.15783593776723, 148.5887316674564, 197.66342248328908, 259.7754892810258, 329.8484243268218, 406.99109623877126, 493.8772331715789, 588.2650533742062, 693.281231132752, 800.9871546990292, 910.8477981327925, 1040.6746352513521, 1176.5712137829255, 1324.4672531452095, 1468.8443244341672, 1646.8422115195797, 1805.9892674395696, 1983.5909187642358, 2155.0698666871776, 2360.7769342818337]]}, "1.5": {"mean_square_error": [[10.73905477999668, 20.83044585855106, 35.17077927219228, 52.932206413110826, 75.61822404977842, 99.78928106234544, 128.7186133465145, 160.57991187126353, 195.66531813925894, 234.7218764398788, 276.91843217307434, 325.2381762011395, 371.9339002185708, 428.0888388233045, 479.8723430137045, 547.7374152687077, 609.9392810088643, 672.7412545190022, 742.8079016132018, 825.6770966663664, 893.8923932623671, 976.8650263888499, 1071.80518345929], [14.379864437981698, 30.85899445159231, 57.33313857462985, 87.31743162110119, 127.59802769829024, 173.16258452790038, 229.70257506824782, 289.4039510021361, 354.8866948212933, 428.94263168991904, 512.8877236263426, 604.4416813391357, 697.571548242099, 804.8363832989758, 899.2195834503783, 1030.3875887751476, 1146.5652157442316, 1276.4291682622988, 1419.9655965046923, 1569.2491000941136, 1725.8374190180305, 1880.0865093624104, 2058.1078184092744]]}}

==> data/gap-topk/GapTopK-kosarak.json <==
{"0.1": {"mean_square_error": [[2388.1468548843836, 4886.155983017006, 8048.79972426831, 11779.138985500547, 16861.946197124118, 22527.410950286354, 28643.829063786052, 36208.884952895445, 43827.519433449896, 53322.17844024204, 61781.968955758726, 72419.54338895141, 83963.35794133841, 95088.43173393175, 109297.06635081461, 122575.94354812923, 139474.2482270312, 152970.91065586836, 168362.59644871947, 184886.48787189455, 201476.4130339411, 220803.40084787484, 237666.46246245728], [3219.8111704851967, 7291.018662558897, 13049.16021439043, 19701.031401613935, 28728.040295683462, 39527.884544684064, 50476.53805458983, 65260.62544252688, 79500.04222673053, 97665.30977983489, 113958.02840313828, 133740.64701444007, 157868.45363313807, 178858.30766977934, 207167.81543295196, 232526.41665214725, 260911.59494116812, 288942.3863572613, 318146.9460311743, 354264.26196508796, 387174.4642381871, 421610.67813764693, 458110.56861268904]]}, "0.2": {"mean_square_error": [[587.8213250967023, 1184.2676689232812, 1969.5280324986622, 3021.2959492327054, 4234.287840520112, 5608.783785162569, 7175.647013708067, 9020.284174416605, 11086.743749977684, 13142.382459070262, 15468.584215076044, 18238.92701950367, 20785.387799245404, 23969.76508820404, 26978.995577945203, 30444.560537629055, 34418.80469148887, 37869.61775701956, 41849.36407515267, 45740.6597502243, 50544.818295921505, 55227.81145621294, 59744.08202381655], [779.0947087002129, 1790.9740157856393, 3116.6506393703794, 5061.014128040251, 7255.407419266783, 9874.876461639931, 12743.120198981149, 16237.684578906265, 20041.10016786891, 24173.19521505477, 28621.258562445968, 34068.79726746011, 39028.02706664703, 44993.791190931806, 50459.936691475494, 57706.566793879676, 64711.00794400245, 72060.8081787337, 80599.01269027409, 87854.2395701217, 96539.59188639605, 106270.05177410883, 114661.46342235617]]}, "0.3": {"mean_square_error": [[267.01759227530704, 526.643127082392, 889.8493701960766, 1330.4453189427907, 1887.7079619899675, 2483.8785804123977, 3172.967120820238, 4014.081388225291, 4847.318162823098, 5824.529975848121, 6935.056074531135, 8086.326452419829, 9337.011155654958, 10611.957479412433, 12147.885830161726, 13573.39133123974, 15138.841808563411, 16925.08968619085, 18665.400735353942, 20552.24386432331, 22670.420990781564, 24520.86979277155, 26686.808522052597], [359.9488085592583, 786.7792984501982, 1422.9160576944896, 2218.54568134319, 3252.2261628165106, 4344.066880212319, 5641.334397342235, 7162.772999655054, 8836.499031059791, 10691.719148670394, 12784.181683275992, 14894.575429562252, 17437.053673170412, 19827.489252697153, 22916.915794979497, 25578.746964235328, 28812.59350003755, 32047.34785720004, 35521.27528319203, 39215.53908671064, 43346.78869287302, 46926.713407151416, 50776.22115493919]]}, "0.4": {"mean_square_error": [[152.03790922104653, 300.44265381107067, 505.8893386874662, 757.5718828999137, 1049.1907066874328, 1398.0505974525636, 1793.6759262802434, 2227.8756154610714, 2735.4380486258956, 3242.736002467923, 3900.5065597455105, 4574.263820000975, 5224.1007839840195, 5997.637302711625, 6839.178959877735, 7621.536576419276, 8530.392510533085, 9480.200323810244, 10415.389280671328, 11443.74016247081, 12619.430738297848, 13809.15199035818, 15105.704661291733], [201.5765077768609, 455.180771922436, 811.6652560659014, 1260.35991105954, 1816.6692514785536, 2435.20100299928, 3168.438305530885, 4039.284962582871, 5023.733418339911, 5980.440774914934, 7209.675678323898, 8469.039452351471, 9768.353140754434, 11261.42497522752, 12798.76847305938, 14426.181003160986, 16200.117460157806, 17898.287442680456, 19838.256305935705, 21901.70932148981, 24114.091014566067, 26406.666536773988, 29080.399528804006]]}, "0.5": {"mean_square_error": [[95.39206893312199, 196.10565029696397, 320.70247348243106, 476.65853340420193, 660.8503006550756, 891.0305479904287, 1160.578810658071, 1429.3049141029733, 1763.7356878911369, 2125.6145771594615, 2482.771282752367, 2924.162248259601, 3368.4494808244126, 3808.896522612752, 4378.443698525643, 4941.12638296938, 5432.117894039063, 6037.053037757837, 6672.935688901946, 7370.770448586871, 8093.603778830522, 8795.657743076312, 9669.398699096479], [127.7258491685312, 293.55812783649463, 507.8328085040843, 797.1302416792831, 1124.460522426028, 1560.3168156940694, 2069.7785354056828, 2565.149168227569, 3225.102154730254, 3898.334694721742, 4594.408670966243, 5378.357619941613, 6275.349268555082, 7109.850694152125, 8209.5743089563, 9320.461874673882, 10313.982057091664, 11452.30885039123, 12648.705158330222, 14111.71468045395, 15384.986162630808, 16838.32752052006, 18457.361866938536]]}, "0.6": {"mean_square_error": [[65.38932471976337, 134.88268264876737, 225.08497892562085, 334.3113824900059, 466.45947968059835, 610.8155698947411, 809.9966833822358, 988.0437749614134, 1226.4825167607426, 1470.2128743838475, 1740.4498203885123, 2020.9126305204272, 2342.0703163789644, 2670.0499733516262, 3010.92544054935, 3422.615969702141, 3793.10543055257, 4251.456532279027, 4652.127303044641, 5119.891431322281, 5618.581976145655, 6137.584227230251, 6695.747418050788], [87.72719594715754, 201.0267962144294, 358.82283933141866, 552.9804684536969, 795.804704126382, 1066.9067585666878, 1418.5514376840438, 1778.2116861733775, 2230.5091523962574, 2712.2733385165507, 3175.6258703055187, 3729.582820000154, 4385.220997456766, 4996.299598374611, 5659.378122328397, 6406.23312012259, 7218.554009624895, 8063.746637250495, 8863.756251423292, 9707.07467338241, 10737.414224922748, 11800.807044896561, 12887.450154099912]]}, "0.7": {"mean_square_error": [[48.76266727166014, 97.41060056489347, 161.49629548104693, 245.06194240684556, 345.36619170543355, 453.95637137120934, 587.2401364305217, 738.7559786373598, 896.8760892522257, 1079.4702414739486, 1264.4191946019798, 1495.1704475789832, 1723.8102699072622, 1959.2783760935843, 2223.5368290343426, 2520.9600232962143, 2795.3235212064887, 3120.2388383628904, 3430.489562465176, 3774.6071899971334, 4127.157128555354, 4488.3528917303165, 4926.264541533291], [64.60542801716723, 145.6337864684975, 257.38808194192166, 410.1611144175711, 593.1266133755656, 788.331679726943, 1050.6512818870383, 1325.6800926749145, 1637.6411833532225, 1963.4788922025882, 2339.808256112526, 2771.5665688791646, 3205.2009911121772, 3671.07771736399, 4218.34905037836, 4722.912932705792, 5275.887721079225, 5913.923208579988, 6526.779962642961, 7238.650417851046, 7901.440265065316, 8565.524172866502, 9462.794258062693]]}, "0.8": {"mean_square_error": [[37.63419888656553, 75.29592972663814, 122.97442281525724, 187.14945017687705, 261.130834166014, 347.4487168270357, 448.39580145636063, 556.8626356363959, 685.8280803652897, 836.846983316684, 977.7925564762924, 1137.411283756716, 1313.23540570685, 1501.582382603691, 1693.1760789643179, 1916.4708725788284, 2138.1157372871767, 2384.48954807637, 2628.858108975625, 2898.320155864604, 3171.3388320845443, 3447.9784780234763, 3758.558087762485], [49.775080864634724, 113.53771182458011, 199.0156638700799, 312.07765306701896, 450.3103922536192, 607.9390343295285, 804.0673964592994, 1003.850007376043, 1241.3208705109623, 1522.7106831523147, 1796.964785873122, 2122.587904494786, 2452.397908922749, 2821.9580008937623, 3188.143193126258, 3606.3707554013313, 4054.952410293002, 4503.633491869553, 5014.640891009206, 5547.024798971691, 6030.814631442167, 6617.496222647185, 7189.841123288217]]}, "0.9": {"mean_square_error": [[30.029982580655435, 59.93601299621906, 98.49520822181398, 146.877281688159, 207.49995115521614, 276.729476386845, 355.3365803489865, 442.2555025099279, 540.72589648588, 651.4557535459529, 769.0285069041078, 895.3938349723223, 1041.0748710530097, 1181.227795858768, 1344.446780796944, 1515.5823965822965, 1694.1050170941476, 1858.7106513083431, 2089.049245307192, 2282.792557397644, 2471.9790307165863, 2732.855869167844, 2979.8217713436684], [39.91942331566556, 90.52012190354766, 154.7438563478154, 245.89744750704742, 356.9050214937974, 487.0254078758853, 634.3621581288099, 799.1154915086112, 980.787104205266, 1191.4657545220796, 1424.3470654616679, 1657.3179911292837, 1952.1863611580868, 2228.802691830603, 2525.2623512612454, 2866.428675646941, 3206.1737608598255, 3542.7492458373113, 3955.0292923301004, 4367.8808767344435, 4771.549129100136, 5211.376460489877, 5704.061941767546]]}, "1.0": {"mean_square_error": [[24.191227412418932, 48.435586484948175, 81.16129110294771, 118.0352164542696, 170.6777446030437, 223.92922337841853, 289.6176184670196, 360.3575264633376, 441.73338615986967, 523.4913271243447, 623.4224676530893, 730.7432204988805, 839.1086448503602, 966.3022709763874, 1088.6524622173426, 1217.8760233630007, 1372.0142149770552, 1514.4297123718932, 1674.325154842555, 1832.569363732177, 2029.176894188141, 2221.483546587164, 2403.631390467307], [32.46173472025288, 73.14142711457698, 130.53668290446842, 196.42691534582224, 293.52950226142286, 390.1644892431864, 520.4159853406977, 646.01189949629, 799.5813726700841, 950.2829846089154, 1154.9490023047736, 1350.157053222497, 1568.5297850964062, 1800.3215954815655, 2052.782815535737, 2292.291663822493, 2593.9514782674337, 2883.113548497954, 3166.681675302929, 3505.913396689148, 3866.031819046805, 4214.526644445513, 4609.621419047821]]}, "1.1": {"mean_square_error": [[19.86798809954929, 40.09342086266428, 66.21148383856432, 99.30054811801126, 138.5246247609929, 183.61244895562086, 237.54861338431067, 297.8063705064109, 365.4445529698319, 435.4945092358128, 521.139210240588, 603.035707097478, 689.9437528752051, 794.4933128001811, 907.2797103175351, 1017.0118406557266, 1129.946735675772, 1260.9186878384003, 1400.0527853694164, 1516.8408475682886, 1661.6991359735807, 1819.2325370395013, 1976.213024185184], [26.41151840625681, 60.1544119013874, 105.75922556823627, 164.62963553602387, 240.278097402645, 322.4316765157687, 421.5343616250538, 537.280780054452, 662.7976663621885, 795.9252136499377, 957.144063978005, 1118.7915630625696, 1295.2700245035785, 1480.0287438179732, 1692.225597032336, 1935.7324467986205, 2124.8274261846873, 2388.262324993676, 2686.435667249439, 2884.433498838111, 3186.276187810947, 3516.7244477313184, 3801.3688270180637]]}, "1.2": {"mean_square_error": [[16.52306026939876, 32.63590988236633, 55.12411163513379, 82.77321040023527, 117.15143149470428, 156.27602446708943, 202.25481181617562, 249.57393812516858, 309.64946804087646, 365.70630080555304, 434.2888648964695, 501.95648073934893, 581.9050691433347, 662.7995668928072, 758.2599980138332, 854.6394838751851, 958.3109099510982, 1060.0230673573458, 1175.1925170028917, 1282.6540965697397, 1403.9996391141706, 1541.121794074286, 1660.908166157821], [21.99888655403717, 48.65945689121409, 87.72780920194133, 137.59538945745166, 201.09081805044397, 273.67568316716086, 357.95839810736123, 446.23301491187743, 563.2691438912682, 672.9236549674114, 809.0401956673637, 924.9771796858821, 1093.9040566421083, 1237.6312825420814, 1423.7736877104976, 1615.0603930235354, 1817.8510453714143, 2012.440457170133, 2237.09439394069, 2443.0665274595763, 2690.4411364979806, 2959.529596093407, 3179.4509194264638]]}, "1.3": {"mean_square_error": [[14.195462107334748, 28.622219730201916, 46.908268369584114, 70.98425317727077, 99.62002371321624, 131.53331562403673, 167.55712838971394, 212.33579470053124, 259.5772601039493, 313.56049245966176, 371.5818039217061, 434.1597029029902, 493.70919900594464, 565.0330124705445, 643.6324039333872, 733.5629631660753, 806.0445534711666, 895.5601931868345, 993.2971902587284, 1099.210977673256, 1201.3995862912345, 1312.4515854623255, 1412.7244498867492], [18.920728764929514, 43.11718372654895, 74.47647090060568, 117.70233479514266, 169.2515073641029, 229.25435185789195, 297.385135281826, 383.0972996480136, 467.5056411950322, 573.2795886545464, 685.5387437069096, 800.7208405696244, 917.5844987304137, 1055.4001861126476, 1215.808519598009, 1377.608712867805, 1534.623884392542, 1703.4371095937834, 1894.9470821461198, 2099.030444954481, 2282.608534002155, 2492.1105968063957, 2700.9148224589094]]}, "1.4": {"mean_square_error": [[12.121388379267016, 24.079710540950487, 40.86003869778545, 60.51259360516409, 86.0142571427799, 114.70060841602799, 146.38876779987046, 183.86865788053217, 222.80869939833946, 269.3239935503489, 318.13165470737556, 369.5296228888447, 427.4364554009829, 492.23427950000774, 554.4602817427177, 626.8522381202844, 698.1042753002041, 775.4920314119728, 855.6746756470252, 943.729743581597, 1031.7292220439576, 1125.3583001467236, 1226.4202026152996], [16.388912827077178, 36.444298092663956, 65.14839611769006, 101.56413689053804, 147.40488915629825, 198.36745071354648, 260.86944698191024, 330.271131690077, 408.7187255778979, 492.43651268831167, 592.6308818473894, 685.1539642376662, 799.6730189695677, 928.3369785068938, 1041.7611656001727, 1181.8975716976263, 1319.5718504885156, 1479.8606197489962, 1626.1473289613866, 1788.945743274341, 1984.0459118688286, 2152.117583207379, 2354.9166815412236]]}, "1.5": {"mean_square_error": [[10.543252736393502, 21.767510103406444, 35.447701707860055, 53.12371476443477, 74.30307757338888, 100.19925343437312, 128.13190038837794, 159.87421829421754, 195.1967191559932, 235.07105881690796, 274.3691756455935, 321.7627402618088, 375.8416280491177, 426.17903008914783, 482.83183663883796, 546.1807701425764, 602.3249403206872, 671.3017977443726, 749.5669264560094, 823.5166941730391, 901.6961269861124, 977.4516792419316, 1067.9092739126988], [14.05576143756326, 32.58115447559153, 56.387171760639674, 88.25785508214099, 127.69536249156263, 172.89035081633452, 226.41291548690944, 289.095184360472, 353.88108248135126, 433.04572718508894, 506.49034553678024, 596.4662737170993, 704.9267642714565, 803.6884182466194, 914.5101082768725, 1041.2633545103545, 1144.567513294151, 1282.2912391110965, 1422.1861275035822, 1572.517731229388, 1727.6155689056914, 1870.6954466543689, 2045.4277056527224]]}}
